Tackling Clutter in Radar Data -- Label Generation and Detection Using PointNet++

Radar sensors employed for environment perception, e.g. in autonomous vehicles, output a lot of unwanted clutter. These points, for which no corresponding real objects exist, are a major source of errors in following processing steps like object detection or tracking. We therefore present two novel neural network setups for identifying clutter. The input data, network architectures and training configuration are adjusted specifically for this task. Special attention is paid to the downsampling of point clouds composed of multiple sensor scans. In an extensive evaluation, the new setups display substantially better performance than existing approaches. Because there is no suitable public data set in which clutter is annotated, we design a method to automatically generate the respective labels. By applying it to existing data with object annotations and releasing its code, we effectively create the first freely available radar clutter data set representing real-world driving scenarios. Code and instructions are accessible at www.github.com/kopp-j/clutter-ds.

==> resources/example_data_evaluation_fl_chaotic.csv <==
x,y,v_x,v_y,rcs,gt_label,prediction,confusion_value
14.371354,4.684893,-0.033745423,-0.009559494,-22.438328,3,2,7
4.3206053,4.554445,-0.022940028,-0.02197038,-19.89814,3,2,7
11.5570965,4.854724,-0.027726246,-0.01023465,-10.187208,3,2,7
11.713727,6.4976277,-0.057509605,-0.029210072,-23.23471,3,2,7
12.579562,4.653072,-0.054721527,-0.01762051,-22.745697,3,2,7
15.34667,5.471436,-0.03768715,-0.011953502,4.7561216,3,2,7
3.3190956,5.1049156,0.005669465,0.008257712,-17.610453,3,2,7
7.1606293,10.7754755,-1.0543147,-1.5471901,-12.139282,3,0,7
0.15931582,18.929571,-0.027136492,3.7151613,8.183983,3,1,7
14.434749,-7.453291,0.14142819,-0.08150212,0.25803947,3,2,7
45.4848,0.79468906,13.915736,0.030205172,21.505741,3,1,7
45.960308,0.59316015,0.17843594,-0.0004041467,1.8824081,3,1,7
60.61343,3.15058,11.252215,0.45776406,3.37314,3,1,7
87.41704,0.99804306,13.375265,0.046277814,14.823903,3,1,7
43.389786,5.756408,8.638803e-05,1.01423375e-05,-7.914304,3,2,7
56.119717,5.69006,0.020509442,0.0018344669,-0.60783386,3,2,7
57.462963,7.3355184,0.008270087,0.00096036424,4.4239225,3,2,7
62.407757,6.835174,-0.017312275,-0.001710896,17.172903,3,2,7
29.82747,5.823739,-0.034501493,-0.0059893094,3.0861251,3,2,7
33.566643,6.480223,-0.016443172,-0.0028581105,-11.2430525,3,2,7
34.732895,7.746765,0.030400688,0.0062232143,-5.407631,3,2,7
35.375065,5.8540235,0.06431306,0.009454553,-3.7555008,3,2,7
88.08379,19.621246,-0.023944754,-0.0051616286,8.63246,3,2,7
47.59632,13.08465,-10.805891,-2.8298762,4.4253283,3,1,7
49.187233,12.543971,-10.891247,-2.6389894,-0.8721191,3,1,7
73.58613,21.613789,-0.038401663,-0.01095941,13.188587,3,2,7
75.75949,18.955202,0.0023246594,0.0005624319,2.4302154,3,2,7
80.1774,18.711903,-0.022667052,-0.0051117777,10.742663,3,2,7
83.07865,19.868969,-0.0025949965,-0.00060097297,8.311549,3,2,7
84.44169,19.010897,-0.01377812,-0.0029986815,2.734717,3,2,7
86.109085,20.107494,-0.020729728,-0.004688868,6.0310087,3,2,7
87.57879,20.296547,-0.04644403,-0.010428907,5.3582945,3,2,7
48.024742,18.74192,0.037141416,0.014041428,10.784185,3,2,7
51.26643,18.310616,-0.012609807,-0.004357313,0.55536956,3,2,7
53.042812,18.151173,0.0064172237,0.002123398,-1.7388656,3,2,7
54.189667,19.075968,0.1238194,0.04222342,3.4791443,3,2,7
57.214073,18.519066,0.041633938,0.013035823,5.200534,3,2,7
17.1644,9.1529875,17.229275,8.6355095,-3.7558563,3,1,7
18.846567,8.793001,17.360737,7.5756707,-1.6280807,3,1,7
28.499758,12.989024,-0.36039427,-0.15705603,-5.812773,3,2,7
39.20917,18.515547,-0.026687127,-0.012219353,3.742997,3,2,7
41.193195,18.469234,-0.035245735,-0.015315379,-8.452818,3,2,7
44.95205,19.152622,0.050807796,0.020996854,9.461758,3,2,7
17.513842,10.191991,17.106636,9.432146,-7.672574,3,1,7
34.25872,17.68485,-0.025930211,-0.01296903,-7.5553446,3,2,7
47.6462,23.709347,0.16941445,0.08233131,-4.720784,3,2,7
28.688547,18.027008,-0.02759105,-0.016839107,-0.0045669526,3,2,7
29.546457,18.062414,-0.06260603,-0.037164364,-5.019778,3,2,7
26.452759,20.75319,-0.032262504,-0.024735065,19.717125,3,2,7
18.921812,18.845871,-0.03370974,-0.032841105,3.1905396,3,2,7
18.862038,20.757383,-0.03668564,-0.039631717,5.857258,3,2,7
26.583979,26.024368,0.013341153,0.012852134,7.936203,3,2,7
10.707014,15.311197,0.013870696,0.019464618,0.7102046,3,2,7
13.885727,18.324287,0.07136544,0.09254663,-4.990498,3,2,7
16.760225,20.015339,-0.03244834,-0.038066026,-8.891377,3,2,7
35.271656,40.59513,5.8105145,6.62769,4.2080917,3,0,7
13.952773,21.19243,-0.98539037,-1.478476,5.474483,3,0,7
15.069712,23.101095,0.0452806,0.06865225,-4.8412404,3,2,7
18.189873,27.145247,-0.99173474,-1.4655803,-3.4018898,3,0,7
23.131094,32.2678,23.483723,32.462994,6.33485,3,0,7
35.689327,49.718166,-0.0037522765,-0.0051965807,-2.131909,3,2,7
14.007507,24.695353,-0.005762041,-0.010082514,1.1670427,3,2,7
12.925581,24.589457,-1.6170748,-3.058361,-6.1979494,3,0,7
9.326948,22.605095,-0.0046018003,-0.011159339,3.508463,3,2,7
0.29740813,20.04274,0.0009913881,3.9015663,10.332571,3,1,7
4.535247,37.100857,-0.01881326,-0.1614242,17.465525,3,2,7
44.282845,-12.945477,0.16655625,-0.05165161,3.4906054,3,2,7
54.190907,-14.638738,0.0013344747,-0.00037968857,18.335995,3,2,7
43.638725,-9.353563,0.020943804,-0.004855983,1.908803,3,2,7
45.884296,-8.376623,0.015209585,-0.0030268573,5.576706,3,2,7
51.38376,-7.436066,1.2283509,-0.19552784,2.2731156,3,1,7
70.01065,-7.5467563,0.47572026,-0.056248322,5.2591586,3,0,7
74.830574,-8.427484,0.0065237284,-0.00079855823,9.824711,3,2,7
35.29267,-1.5593839,12.481336,-0.80449957,16.024826,3,1,7
10.332894,5.8446503,0.07736794,0.051121954,9.660883,3,2,7
0.31343788,-5.66419,0.0023266017,0.11268154,13.057302,3,2,7
2.4930348,-5.710891,-0.028734632,0.06920125,-21.161495,3,2,7
4.9625154,-5.7412014,0.044889122,-0.04968948,-19.977732,3,2,7
6.5349436,-5.717958,-0.01619016,0.013254769,-18.57128,3,2,7
8.310854,-5.255175,-0.01721749,0.009915908,4.1196265,3,2,7
8.8750105,-6.189853,0.03532525,-0.022890892,-20.995842,3,2,7
15.222986,-5.474679,3.2349474,-1.0413305,-11.774412,3,0,7
28.385746,2.3791494,12.4646845,1.3758762,2.305553,3,1,7
74.15747,8.462105,-0.046541445,-0.0057877796,17.176638,3,2,7
29.707848,5.1688795,0.01689972,0.003390729,4.3415318,3,2,7
18.233606,5.360685,1.6565096,0.5642221,-2.6102066,3,0,7
47.25873,12.013845,-10.689006,-2.9030259,11.701076,3,1,7
48.118298,17.941307,0.069092624,0.0270121,12.953201,3,2,7
56.843937,34.079372,4.2693415,2.6320217,25.757648,3,0,7
11.789458,-31.902788,-0.022774167,0.062462572,12.966893,3,2,7
10.181089,-17.26341,0.019078517,-0.03234386,-9.511825,3,2,7
25.809021,-28.263977,-0.007539463,0.008181524,-7.4746222,3,2,7
35.069267,-30.25452,0.08067657,-0.06878651,-0.8591568,3,2,7
33.26251,-17.62177,0.039379664,-0.020277489,-2.7936707,3,2,7
28.204739,-9.872965,0.016254567,-0.005360715,0.95016783,3,2,7
28.326057,-11.033443,-0.011160823,0.0041288664,2.2440696,3,2,7
38.56267,-14.511004,0.13283809,-0.048065078,8.550267,3,2,7
39.84787,-14.193424,0.102823675,-0.035164166,6.0700407,3,2,7
44.164387,-13.880705,0.104004,-0.031315047,3.1017983,3,2,7
45.422024,-14.269012,0.060974434,-0.018372133,-2.068219,3,2,7
48.97411,-14.368868,0.035419326,-0.009964313,-2.3691497,3,2,7
51.599125,-14.378355,0.07940075,-0.021206465,5.5171256,3,2,7
55.489697,-14.189365,0.027086994,-0.006630422,5.689276,3,2,7
60.62266,-13.818924,0.029727148,-0.0064734034,0.030448914,3,2,7
68.06412,-18.636383,0.098051146,-0.025985494,1.7992264,3,2,7
44.475563,-9.558476,-0.013271525,0.002665837,4.266782,3,2,7
50.925644,-8.547188,2.1996255,-0.3413742,-1.6153183,3,1,7
51.02109,-7.914562,1.2292714,-0.17505148,2.9177094,3,1,7
60.920235,-9.668396,-0.012295046,0.0018207852,-0.70241547,3,2,7
64.07431,-9.569251,-0.0046028914,0.0006407045,7.878029,3,2,7
64.8664,-14.251149,0.061930552,-0.013013377,-1.4386063,3,2,7
66.23821,-14.539008,-0.00019882951,4.1778552e-05,0.3473282,3,2,7
72.862495,-14.903933,-0.0069298525,0.001357882,-2.0168564,3,2,7
29.498755,-2.3723512,12.490052,-0.71467704,26.855263,3,1,7
63.68267,-9.241054,-0.0028182575,0.00038009905,4.7407484,3,2,7
65.83046,-8.853438,0.034074187,-0.0042427974,4.7542725,3,2,7
75.5462,-9.117858,0.024559388,-0.0027490228,9.897548,3,2,7
30.647167,-1.420808,12.479892,-0.29416022,1.285141,3,1,7
32.838146,-1.7341146,12.483504,-0.39499295,-6.5870895,3,1,7
35.89881,-1.6810131,12.499218,-0.34267116,7.739395,3,1,7
-4.028801,-5.5888143,0.0066890744,0.007215289,-19.854954,3,2,7
-0.4030524,-10.928277,0.04369412,0.59072936,-21.704458,3,0,7
-0.561192,-14.949977,0.030295396,0.4728732,-22.386562,3,0,7
-0.21976648,-10.301357,0.017677754,0.2974026,-20.699865,3,2,7
0.2792286,-5.660252,-5.0303064e-05,-0.00392841,11.12686,3,2,7
3.4189296,-5.745518,-0.028155515,0.044538688,-22.762947,3,2,7
3.9489515,-6.004069,-0.009993099,0.0142020015,-26.390831,3,2,7
4.615762,-5.747653,-0.029180406,0.033252347,-22.006456,3,2,7
5.8529124,-5.783598,-0.033527043,0.029849702,-23.38288,3,2,7
6.304515,-5.7629704,-0.021646623,0.017738167,-20.461182,3,2,7
7.805575,-5.804556,-0.06423056,0.0424077,-10.714581,3,2,7
9.598556,-5.295111,-0.05687596,0.027149603,-0.47554398,3,2,7
-14.374459,-36.017273,3.012523,7.19435,-11.727774,3,0,7
-11.023162,-32.44375,3.5437355,9.844409,-14.6410475,3,0,7
-6.704165,-40.70742,-0.011437201,-0.06466777,-11.782001,3,2,7
-7.3771043,-45.552402,-0.0026235464,-0.015187517,-14.69366,3,2,7
3.575934,-48.389034,-0.0009919335,0.014566787,-4.8989425,3,2,7
3.5930088,-51.55154,-5.4419274e-06,8.478782e-05,-15.1383,3,2,7
4.5627546,-64.54002,0.002288672,-0.034509122,-6.931932,3,2,7
4.4870253,-32.260693,0.0007658157,-0.005796422,-10.080392,3,2,7
3.6346424,-32.445496,-0.08076075,0.7739761,-21.356289,3,0,7
4.8024125,-41.475147,-0.0053390483,0.04858042,-11.998726,3,2,7
10.113847,-65.36229,-0.0042737387,0.02819896,11.574164,3,2,7
4.1983724,-27.985146,-0.06108212,0.42922455,-21.8124,3,2,7
6.0933642,-36.163628,-0.0038434216,0.023575362,-17.28905,3,2,7
9.684517,-28.07601,-0.004540769,0.013218062,-14.41587,3,2,7
12.54025,-28.776611,-0.0031243155,0.007145302,-10.598759,3,2,7
12.175887,-30.97692,-0.028596375,0.07272956,-10.255791,3,2,7
9.89836,-17.220875,-0.007257545,0.012411255,-18.074797,3,2,7
22.649635,-31.494644,-0.01102532,0.01513203,-9.775932,3,2,7
39.132763,-52.756245,1.8777893,-2.5113394,-2.0231795,3,0,7
23.919361,-26.578241,4.2697897,-4.6543384,-1.5984869,3,0,7
55.902275,-37.62891,3.9334912,-2.6019335,18.698952,3,0,7
34.706085,-16.257133,-0.12316207,0.055124823,9.430891,3,2,7
28.019072,-10.821057,-0.033394735,0.011999149,6.1950283,3,2,7
41.921856,-15.353823,0.021167845,-0.007370337,12.2374115,3,2,7
15.335602,5.6041017,-0.059305016,-0.019018333,2.3136501,3,2,7
3.6937237,4.804491,0.020564215,0.025964262,-20.329325,3,2,7
5.0028324,17.787693,-0.31302604,-1.1969473,-6.3672447,3,0,7
-2.9449732,5.821859,-0.0051311147,0.007207506,-5.132992,3,2,7
-3.395587,5.6071143,-0.040391814,0.048122194,0.9745493,3,2,7
-3.3682885,5.94973,-0.015349771,0.019746283,4.4461584,3,2,7
-3.5629592,7.1962633,-0.022124216,0.033781756,-12.557232,3,2,7
-7.1978707,5.3156967,0.04143959,-0.023679318,-7.6215267,3,2,7
-7.9224396,5.4589586,0.106284514,-0.05734773,-9.891405,3,2,7
26.540411,20.50505,-0.007069277,-0.0053461078,13.916096,3,2,7
26.854406,21.13324,-0.010960188,-0.008451575,5.558798,3,2,7
23.228512,20.045704,-0.013243332,-0.011211085,7.691719,3,2,7
21.899096,22.16676,1.9568043,1.9544921,-3.6979542,3,0,7
12.656824,17.25638,0.010764283,0.014602601,8.04841,3,2,7
13.162519,18.000616,0.026455253,0.03601104,2.538137,3,2,7
11.275273,21.273443,-0.0013298183,-0.0025364344,19.13696,3,2,7
40.41298,71.60604,1.3692962,2.4314933,3.5023713,3,0,7
10.00721,26.287949,-0.009433846,-0.025431281,-6.5498247,3,2,7
18.328533,42.525753,1.9401082,4.552968,-6.5723476,3,0,7
8.425908,24.888039,0.009347036,0.028607452,-16.398815,3,2,7
10.122891,30.26137,-0.0045691854,-0.014070372,-4.00616,3,2,7
25.19554,59.37855,2.4969385,5.934531,-6.857187,3,0,7
7.079905,29.279436,0.79415214,3.470276,-6.125815,3,0,7
14.053166,53.05487,0.7523382,2.9136696,-5.5208006,3,0,7
18.719234,65.65084,1.6711972,5.9678645,-2.4514816,3,0,7
5.7969027,30.228556,-0.008226736,-0.046284825,-4.6014404,3,2,7
5.8866577,32.75741,-0.004686487,-0.028153881,7.020734,3,2,7
11.821676,50.539707,0.9399683,4.152588,-8.279814,3,0,7
11.562667,54.263187,-0.0077120257,-0.03748796,9.323859,3,2,7
13.312096,56.397263,1.43699,6.2663045,-1.8179687,3,0,7
0.8209881,21.030266,0.04612722,3.8425095,-0.6271507,3,1,7
8.568602,54.082485,0.017227331,0.11473377,-4.118785,3,2,7
8.180907,54.414196,0.26574847,1.8717397,-1.5341003,3,0,7
11.597762,60.829025,0.00150047,0.008164613,2.7399948,3,2,7
0.18310216,23.026367,-0.06914952,3.8696406,-8.581676,3,1,7
4.7294655,47.428753,-0.0005889697,-0.00660663,10.738616,3,2,7
3.05406,53.332336,0.0011217004,0.023775144,20.629368,3,2,7
4.394345,53.393543,-0.003165923,-0.04358179,18.020584,3,2,7
6.2530284,55.789425,0.0027573903,0.026688118,10.598067,3,2,7
4.6690245,57.8082,0.0008049253,0.011205186,-0.11575925,3,2,7
4.000836,63.04927,-0.013774471,-0.25029278,-3.3646913,3,2,7
4.5579147,68.00426,0.0031490678,0.053131185,7.130174,3,2,7
6.8967776,76.21585,0.004238735,0.050549928,-0.85709834,3,2,7
6.1491365,85.94919,0.0068250583,0.10424479,2.5195098,3,2,7
10.815973,89.20894,0.0002019773,0.0017429063,-0.15434265,3,2,7
-0.22159678,28.580105,0.24235247,-8.38772,-11.467586,3,0,7
-0.61138433,53.404457,-0.00022317677,0.009848979,25.5396,3,2,7
3.4815218,64.00676,-0.00033556097,-0.007299033,0.15805513,3,2,7
5.43149,85.307465,0.001372905,0.023889193,3.9985518,3,2,7
2.8014681,90.45431,0.0006832425,0.027539896,1.1438888,3,2,7
-5.0788174,58.359497,-0.0006004855,0.0061013815,0.722049,3,2,7
-6.0993376,28.325321,-0.008462573,0.034788154,-3.5145628,3,2,7
-6.1506906,32.074303,-0.0055140904,0.025566284,14.425824,3,2,7
-6.3314366,34.98554,-0.004810201,0.023745786,26.96961,3,2,7
-6.348166,40.90223,-0.004216026,0.024363374,16.900969,3,2,7
-6.245034,41.88791,-0.008433674,0.050690856,8.011435,3,2,7
-6.6149735,46.569515,-0.0055569233,0.035298776,21.342833,3,2,7
-6.747002,49.509014,-0.0027895917,0.018520039,27.300917,3,2,7
-6.646051,53.117672,-0.0038896492,0.028126853,30.808504,3,2,7
-6.426309,57.00636,-0.011069725,0.088703245,20.480347,3,2,7
-5.350908,57.1492,-0.0011313201,0.010736711,14.998226,3,2,7
-7.434224,58.887634,-0.0066263787,0.04797502,6.392691,3,2,7
-6.7159185,62.70341,-0.005473678,0.04639477,5.0129166,3,2,7
-7.1736197,64.54666,-0.0028621026,0.023507392,19.576515,3,2,7
-7.121692,66.933464,-0.0026981987,0.023146925,12.8018265,3,2,7
-6.666266,67.934685,-0.00256049,0.023700127,7.7719927,3,2,7
-7.3580303,69.71549,-0.0021425951,0.018584289,-0.481044,3,2,7
-8.175481,70.41524,-0.005584923,0.044365223,-4.366498,3,2,7
-7.1736073,72.00847,-0.00026180118,0.0024022437,7.0708666,3,2,7
-8.132468,72.58433,-0.008694863,0.07157579,4.461467,3,2,7
-7.9887314,73.2116,-0.008249587,0.06965357,13.234097,3,2,7
-8.449769,74.33981,0.0008215138,-0.006684736,7.9714613,3,2,7
-7.3746076,74.78477,-0.0027187108,0.025264993,12.897206,3,2,7
-7.73082,75.34635,-0.0014221065,0.012745243,19.591713,3,2,7
-7.723302,77.06888,-0.0027705792,0.025427874,12.419469,3,2,7
-7.3621626,24.01688,-0.0029991206,0.008741131,0.6471002,3,2,7
-6.4876823,26.357695,-0.0024882243,0.008973731,-6.7220554,3,2,7
-10.878507,56.48315,0.09213801,-0.44721025,6.6102767,3,0,7
-12.5799265,59.98735,0.1913949,-0.85982734,-2.9760437,3,0,7
-16.912031,89.02215,0.10667305,-0.53760475,5.914247,3,0,7
-7.427677,20.221981,-0.007662514,0.018518375,9.727816,3,2,7
-11.652604,37.45699,-0.02348091,0.07023219,7.2332897,3,2,7
-12.011814,38.290306,-0.014758014,0.043859124,-4.9119015,3,2,7
-13.118669,49.875435,-0.013280906,0.04751261,-7.7312956,3,2,7
-16.996037,57.322624,0.88080615,-2.8291373,-4.3091793,3,0,7
-14.945732,59.635063,-0.012922391,0.048913002,-3.7846496,3,2,7
-15.433151,42.996082,1.9893966,-5.233638,-7.3014083,3,0,7
-17.351519,45.86413,1.240554,-3.1128685,0.20178986,3,0,7
-23.886744,65.025406,0.5112583,-1.3406106,12.651163,3,0,7
-22.82998,66.09844,0.40761456,-1.1357738,0.21143508,3,0,7
-24.217789,53.903637,-0.015360576,0.032850977,2.532155,3,2,7
-30.146086,74.17601,1.3178904,-3.1442335,12.365697,3,0,7
-30.391651,76.19116,1.2793503,-3.1113255,5.903421,3,0,7
-19.523716,38.598053,-0.099944964,0.18756388,-1.7342253,3,2,7
-22.388683,47.19214,2.3400087,-4.719234,-0.11834574,3,0,7
-12.410557,18.481506,3.0073457,-4.076992,-9.514066,3,0,7
-15.155646,21.914005,2.9332774,-3.9227111,-2.9112215,3,0,7
-25.8236,45.110813,-0.03368678,0.056443986,5.4364233,3,2,7
-16.952036,19.511147,-0.030195119,0.03210396,7.3139896,3,2,7
-43.554,52.268097,2.3865347,-2.7793016,15.427579,3,0,7
-55.48346,40.46034,5.2997723,-3.7424316,32.90241,3,0,7
7.0794454,0.4444807,2.7541993,-0.116872154,-19.325218,3,0,7
14.436467,4.5706415,-0.021049837,-0.006127273,-23.308575,3,2,7
10.336159,6.0567827,-0.037329677,-0.021730369,3.142327,3,2,7
11.442019,5.229219,-0.035146896,-0.015445588,-8.438818,3,2,7
11.3678,6.2094336,-0.07630732,-0.04108211,-16.864342,3,2,7
12.652871,4.640095,-0.0046403822,-0.0015877645,-21.20039,3,2,7
15.243192,5.475414,-0.046513867,-0.015747255,1.0321038,3,2,7
3.7986825,4.6934595,-0.015960474,-0.02389077,-14.891109,3,2,7
3.3958237,4.958902,0.022710348,0.042694528,-19.832539,3,2,7
3.315913,5.4677176,0.013212331,0.02881993,-22.412045,3,2,7
6.9683533,15.76499,-1.4258281,-3.6791139,-13.692284,3,0,7
28.596205,2.17308,12.655834,0.6801204,7.503096,3,1,7
29.236715,2.0365615,12.673189,0.6039805,5.135588,3,1,7
38.041775,0.19243787,13.479864,-0.18425252,-3.2691557,3,1,7
46.399853,0.7355292,13.963413,0.011886833,13.581468,3,1,7
61.98723,2.935884,11.187585,0.411575,-2.692938,3,1,7
88.36635,1.2090058,13.386885,0.078570284,13.329991,3,1,7
47.03107,6.9382443,-0.016456017,-0.0022374967,0.7898133,3,2,7
29.828018,5.6268764,-0.021272872,-0.003654205,3.0508316,3,2,7
34.424652,5.4078484,0.04938452,0.006987159,-3.2973251,3,2,7
35.72278,6.1335807,0.049171854,0.0077275643,-2.2075226,3,2,7
52.104935,11.469487,5.9108253,1.2491012,-11.010759,3,0,7
60.658302,13.00574,-10.161172,-2.1009974,6.617099,3,1,7
89.448746,19.443317,-0.0309191,-0.0065627256,26.375006,3,2,7
76.331955,18.956573,0.03472979,0.008432512,0.5597885,3,2,7
89.202644,25.63929,-0.06029321,-0.01707489,-0.688237,3,2,7
48.052658,18.490013,0.032002043,0.012134831,13.510073,3,2,7
49.140495,18.597118,0.077871256,0.029032625,-10.012621,3,2,7
50.561455,18.79965,0.14042608,0.051425233,7.660066,3,2,7
51.276936,18.871675,0.12774229,0.046296354,-1.643042,3,2,7
51.79818,18.238039,-0.03024444,-0.010470213,3.4681458,3,2,7
55.267246,18.786444,0.24971905,0.08343943,-7.326065,3,2,7
57.18308,18.320372,0.00499704,0.001571062,7.741172,3,2,7
58.076637,18.41331,0.019349398,0.0060195457,-2.9367874,3,2,7
17.492323,8.818945,-11.970244,-5.9413724,-5.8398905,3,1,7
18.055058,9.106082,-12.00924,-5.9662805,-13.619931,3,1,7
19.583424,8.807519,14.17561,6.2299657,-6.9941125,3,1,7
45.076862,19.818472,0.057415884,0.02498123,1.5190598,3,2,7
46.37007,18.776447,0.08924207,0.035663195,-2.0715623,3,2,7
16.024452,9.590871,13.979672,8.346969,-7.781141,3,1,7
30.673428,15.123229,4.0825477,1.9934523,-10.098813,3,0,7
34.64964,18.166903,0.10295127,0.053654674,-6.447221,3,2,7
39.441612,18.906567,-0.046550486,-0.022124834,-0.7655014,3,2,7
16.357332,10.417514,13.840003,8.83421,-9.193075,3,1,7
27.836235,18.238232,0.10841576,0.07120665,-4.549035,3,2,7
26.249952,18.189236,-0.046870597,-0.03263672,5.5030036,3,2,7
26.30575,19.632706,-0.022345908,-0.016806474,5.333307,3,2,7
26.318623,20.931746,-0.046507236,-0.03735884,15.690995,3,2,7
26.412844,21.869476,5.310104e-05,4.4466033e-05,0.99136734,3,2,7
26.547325,23.101734,0.05111744,0.045056634,-0.42464828,3,2,7
33.13306,30.880518,0.14218178,0.13409302,-5.0447083,3,2,7
35.094204,32.579056,7.8081245,7.3291974,4.34861,3,0,7
52.242382,50.742794,0.009948454,0.009740627,4.7714067,3,2,7
13.425924,17.751194,0.11481573,0.15923162,6.5866084,3,2,7
15.104147,19.838482,-0.037453726,-0.051298928,-2.6903272,3,2,7
26.54457,29.474964,0.03372339,0.038184598,3.340599,3,2,7
26.671604,30.247997,0.05464755,0.0632229,-2.3592148,3,2,7
10.175255,16.46384,-0.033685762,-0.05871011,15.660523,3,2,7
14.010146,21.22801,0.10960441,0.17469372,-6.2180877,3,2,7
28.01788,35.460323,0.051449534,0.06651612,-8.943855,3,2,7
31.1158,39.292717,4.9275107,6.34211,-5.3106766,3,0,7
43.98059,53.570927,-0.036557622,-0.045107696,-0.18719912,3,2,7
11.454175,20.87636,-0.04063582,-0.07941652,24.193693,3,2,7
12.175645,21.27602,-0.37475646,-0.6981292,-0.78194714,3,0,7
14.42851,22.975037,0.002254197,0.0037759552,-3.36586,3,2,7
9.787161,23.098751,0.3776379,0.97706187,9.180092,3,0,7
9.8155985,26.01204,-0.022855215,-0.06660462,2.280898,3,2,7
11.930408,54.14695,0.008700982,0.04305537,15.67214,3,2,7
4.8134303,37.122063,0.000583271,0.0057660323,14.544828,3,2,7
0.31630138,20.420134,-0.157594,3.8255389,10.872625,3,1,7
2.4363587,53.208405,0.0013643125,0.054790784,19.628029,3,2,7
42.653305,-14.488272,0.10669003,-0.039015908,4.339081,3,2,7
44.150776,-13.540366,0.09598983,-0.031766128,0.32155514,3,2,7
37.551434,-9.845426,0.021088315,-0.0061039478,-3.2717218,3,2,7
44.26474,-10.3173,0.0022582447,-0.00057661824,-2.8147993,3,2,7
51.466824,-13.702144,0.116990656,-0.033465043,5.821083,3,2,7
59.9842,-13.582647,0.0677916,-0.016447762,7.6262255,3,2,7
43.62932,-9.446695,0.0044107586,-0.0010527249,3.7878542,3,2,7
45.770027,-9.407612,-0.023846334,0.005397651,0.6091814,3,2,7
54.793343,-9.591263,0.037807092,-0.0072481553,0.309659,3,2,7
66.12713,-8.12017,0.062109888,-0.008425336,3.4303803,3,2,7
74.8499,-7.418137,0.005856261,-0.00064465014,2.750351,3,2,7
29.74029,-1.4308854,12.464946,-0.9270352,19.3116,3,1,7
31.27976,-1.6196276,12.464837,-0.9577232,11.719868,3,1,7
38.262894,-2.216923,12.482049,-0.97946703,-3.8013768,3,1,7
66.92115,-4.6836777,0.5929121,-0.04848987,-0.74417114,3,0,7
70.31621,-4.8672276,0.65131783,-0.052380566,9.0827675,3,0,7
1.2716329,-5.6511393,0.002562057,0.12511486,12.678572,3,2,7
5.0910473,-5.7217674,0.03366665,-0.04545316,-11.156634,3,2,7
6.605372,-5.6911306,0.054203108,-0.051682863,-20.88325,3,2,7
8.378941,-5.2501707,-0.016567847,0.010755554,2.7042344,3,2,7
9.488399,-5.4434175,-0.0038270256,0.0022359204,-5.14628,3,2,7
9.864035,-5.205458,-0.026755933,0.014190646,-4.2876616,3,2,7
9.575243,-6.484156,-0.28333703,0.19973657,-18.853722,3,2,7
10.088858,-5.765653,-0.005633693,0.0032729837,-14.104147,3,2,7
10.445812,-6.307313,-0.058901254,0.036389794,-10.316311,3,2,7
10.92089,-6.001484,0.04545576,-0.025229702,-18.766478,3,2,7
11.52351,-6.6404543,-0.03248344,0.019003993,-19.98277,3,2,7
74.28334,6.2920346,-0.01091007,-0.0010465685,11.908489,3,2,7
86.04951,18.189213,0.023290424,0.005196067,19.72937,3,2,7
78.66287,18.457788,0.022987513,0.0056984997,13.455449,3,2,7
80.0531,18.682714,-0.029103478,-0.0071703414,13.437146,3,2,7
39.10369,35.19706,-1.9984177,-1.9014049,23.8966,3,0,7
19.049658,-78.1151,-1.993205,8.729022,17.186884,3,0,7
38.302177,-28.430937,0.04791758,-0.03597972,-2.6044998,3,2,7
29.621326,-15.081071,0.12960674,-0.06597275,4.3751,3,2,7
29.669847,-16.675945,0.1511716,-0.085338175,-3.4453568,3,2,7
26.073431,-12.63962,-0.021400642,0.010342815,4.648603,3,2,7
26.770676,-12.818892,-0.011473524,0.00547385,1.3340317,3,2,7
33.513714,-15.43141,0.027019335,-0.012382361,9.7065525,3,2,7
36.54966,-14.255756,0.040586606,-0.0156382,4.917941,3,2,7
41.014576,-14.555089,0.0037367838,-0.0013058482,5.1401353,3,2,7
33.539143,-9.8567295,-0.025344549,0.0072132284,3.9890008,3,2,7
34.565838,-10.138584,-0.030679487,0.008722021,-2.207479,3,2,7
38.499054,-9.920199,-0.030916166,0.007676292,-0.14079055,3,2,7
43.596104,-9.841137,-0.022795444,0.0049340287,15.633877,3,2,7
50.93534,-14.056474,0.07888633,-0.021255715,5.327352,3,2,7
53.41755,-14.173899,0.0835698,-0.021632263,16.641512,3,2,7
54.103733,-15.080605,0.004998411,-0.0013629628,23.18733,3,2,7
55.79495,-13.294724,0.20685326,-0.047863778,-2.293013,3,2,7
64.73877,-14.692589,0.021361765,-0.0047164746,5.518178,3,2,7
54.126026,-10.209539,0.0011482877,-0.00020695227,2.8705673,3,2,7
59.56363,-9.143604,-0.032676388,0.0047402866,-1.8959274,3,2,7
76.97144,-12.918116,0.06370054,-0.010293486,2.135048,3,2,7
31.939196,-2.4563518,12.45901,-0.7150763,-6.9863434,3,1,7
33.992435,-2.68612,12.4878235,-0.7595783,-5.5774765,3,1,7
65.99719,-9.0452585,0.04017754,-0.0051870737,0.94244087,3,2,7
67.14238,-9.438437,-0.005808547,0.0007715726,17.644503,3,2,7
68.10079,-8.65164,0.09763873,-0.011632187,4.7473907,3,2,7
74.68115,-9.187275,-0.0022238723,0.00025740807,13.277611,3,2,7
76.15044,-9.282729,-0.0055466704,0.0006364797,5.3818054,3,2,7
36.845627,-2.0193362,12.509407,-0.464549,1.8274117,3,1,7
48.369785,-2.0755384,3.3272135,-0.09724009,-3.0497284,3,0,7
-4.4815564,-5.4663577,-0.032313418,-0.026220696,-12.336901,3,2,7
-7.863064,-17.345598,-0.013628361,-0.024831828,-20.010138,3,2,7
-3.0035205,-5.599661,0.005402527,0.0061063874,-18.15767,3,2,7
0.3387156,-15.101864,0.015136277,0.25710747,-21.880312,3,2,7
0.5390121,-10.398468,0.05629154,0.8412412,-14.087632,3,0,7
1.1376209,-5.668932,1.5100677e-06,0.00018738228,10.604618,3,2,7
3.9787214,-5.8904433,-0.0058771037,0.010517264,-25.037563,3,2,7
4.1892753,-5.8265367,-0.015369067,0.025255479,-21.852121,3,2,7
6.252142,-5.797895,-0.07746868,0.07512855,-18.843067,3,2,7
7.246571,-5.6814365,0.0014486528,-0.0011469534,-24.301548,3,2,7
7.8551865,-5.560938,0.08446031,-0.059253093,-9.198402,3,2,7
8.089137,-5.216434,-0.0011807892,0.00074150285,0.7855282,3,2,7
-14.277291,-32.179104,2.8214378,5.7153006,-6.365125,3,0,7
-10.559267,-40.294037,0.9354499,3.1421046,-18.427927,3,0,7
-7.7851224,-44.938908,0.01698382,0.08351039,-15.531258,3,2,7
-6.603395,-40.77383,-0.022330398,-0.114523105,-4.675789,3,2,7
-5.444956,-66.061516,0.583767,5.747221,-6.972595,3,0,7
-1.5559545,-64.57858,-0.001627683,-0.037950546,9.03742,3,2,7
-2.1935656,-65.46708,0.00069260533,0.013275674,-0.84507143,3,2,7
4.780072,-48.2673,0.009143187,-0.12023727,-13.024931,3,2,7
3.9055946,-34.388893,0.007348052,-0.090226606,-20.14176,3,2,7
10.77927,-60.263813,-0.0019869977,0.012288298,-10.599131,3,2,7
9.889662,-27.622051,-0.009673159,0.029692763,-18.501156,3,2,7
21.821398,-31.062605,0.014684184,-0.021471173,-12.604565,3,2,7
15.115091,-20.039135,-5.2279778,7.1876793,-20.400116,3,0,7
24.036789,-29.933641,-0.012927921,0.016432837,-8.524203,3,2,7
14.670899,-16.783512,-0.025095817,0.029584225,-12.22469,3,2,7
24.530981,-29.699957,-0.03345254,0.041287433,-9.533438,3,2,7
46.7156,-47.790863,2.7995098,-2.8841102,5.527954,3,0,7
32.302628,-29.6577,4.243745,-3.9241643,-2.7744427,3,0,7
35.805656,-29.888323,-0.011334767,0.009496423,1.7036314,3,2,7
27.022951,-14.368822,-0.07387294,0.038565997,4.522785,3,2,7
27.74284,-10.857563,-0.11172981,0.041981768,7.8617916,3,2,7
15.314378,5.2243843,0.042247795,0.013215627,-3.767418,3,2,7
3.4984996,4.8409405,0.013699062,0.025966717,-25.229362,3,2,7
3.6734626,5.988068,0.008647135,0.019499851,-1.1361535,3,2,7
4.8538938,16.758463,-0.077616766,-0.35753253,-8.945059,3,1,7
0.42634255,19.626324,-0.20024686,3.8354244,12.752999,3,1,7
-3.3138978,5.9453506,-0.013235155,0.014223824,5.1196938,3,2,7
-3.2429848,6.698629,-0.03739178,0.046857357,-6.7775545,3,2,7
-3.185091,7.0291996,0.0031651151,-0.004244298,-15.452447,3,2,7
-4.0896726,7.0718317,-0.032728687,0.03691718,-20.472578,3,2,7
-4.078975,6.0769043,-0.0755508,0.07168002,-6.263584,3,2,7
-4.4583626,7.106932,-0.033745985,0.03587332,-17.83328,3,2,7
-6.2514133,5.1887856,0.032197043,-0.01814582,-4.4291134,3,2,7
33.637985,12.3851385,10.930972,3.9039242,15.492802,3,0,7
26.466694,20.89847,-0.0069479183,-0.00555167,13.721042,3,2,7
23.363708,19.957827,0.004795593,0.004167935,11.025069,3,2,7
18.961027,18.811184,-0.010890727,-0.011127757,0.7547445,3,2,7
10.336247,16.376919,0.024336046,0.04224605,10.916605,3,2,7
12.447607,24.028664,0.13589261,0.2849633,-5.572801,3,2,7
38.977737,66.5551,1.3942152,2.4372814,-0.80313706,3,0,7
41.08754,71.4335,2.0708342,3.6822152,2.2999406,3,0,7
9.168525,22.41365,-0.010334916,-0.02867614,-0.0035102367,3,2,7
21.96777,48.045,2.120701,4.865042,-5.9060955,3,0,7
8.793449,23.521929,0.17976151,0.55106986,1.4668816,3,0,7
5.1882577,21.004276,-0.00043330764,-0.0023058965,16.988008,3,2,7
12.718538,44.491676,0.9019885,3.4776547,-7.379367,3,0,7
6.7953234,28.102428,-0.1083783,-0.54751045,-13.4224825,3,0,7
5.8888707,29.079279,0.001512825,0.009517326,-4.593539,3,2,7
9.857289,39.897503,-0.006763768,-0.031229716,-2.5713563,3,2,7
4.8174005,40.03871,-0.12401849,-1.4235777,-3.387349,3,0,7
11.138614,54.34104,-0.013233398,-0.07269534,4.674721,3,2,7
12.163911,79.007805,0.031729978,0.23044139,1.391333,3,2,7
0.8842811,20.483936,-0.103616916,3.8990686,8.870858,3,1,7
0.39494509,21.751276,-0.1877623,3.8794057,-9.854716,3,1,7
5.2540474,53.966324,-0.0033548828,-0.046281558,9.334062,3,2,7
5.442474,55.821056,-0.0035923072,-0.048894268,2.519406,3,2,7
5.1681285,58.500435,0.0089650955,0.13730316,-3.463942,3,2,7
5.2370286,61.924896,0.0020058677,0.031960785,3.3625045,3,2,7
0.03934138,53.52398,-0.00096362917,0.03713939,20.013905,3,2,7
0.14347878,54.618317,5.0256218e-05,-0.0021403527,10.7534,3,2,7
4.2823396,68.71458,-0.00049647666,-0.011707517,2.8401153,3,2,7
4.9070063,76.28214,0.0009112663,0.019624673,2.4761016,3,2,7
4.0823245,86.09089,0.0022960259,0.073092565,0.9507309,3,2,7
3.428118,91.79549,-8.712155e-05,-0.003916201,5.3231444,3,2,7
-0.67788535,54.172447,-0.0020393094,0.052173223,11.382996,3,2,7
-6.361447,41.721527,-0.0027852994,0.014648626,6.5931296,3,2,7
-6.7908707,49.494267,-0.00410815,0.024369717,25.517641,3,2,7
-6.7682614,52.826614,-0.00017782176,0.0011302604,23.395147,3,2,7
-5.409734,53.735046,-0.07961462,0.617528,6.0642653,3,0,7
-6.430117,53.63463,-0.010989414,0.07399793,9.244299,3,2,7
-5.0870814,58.56658,-0.0012291209,0.010922096,-0.563739,3,2,7
-6.850753,62.058704,-0.0032640947,0.024189679,-3.5425124,3,2,7
-6.377357,65.717804,-0.021220326,0.17680274,-0.33695984,3,2,7
-8.01173,65.71293,-0.0060327733,0.04153713,0.17600405,3,2,7
-6.837885,67.060425,-0.0012178152,0.009778043,17.727627,3,2,7
-7.2639875,68.6117,-0.0032784485,0.025616061,5.038905,3,2,7
-6.8955584,69.22473,-0.24729457,2.0362513,0.4947083,3,0,7
-8.662732,71.97594,0.0028208436,-0.019921107,12.068064,3,2,7
-7.3227143,75.3717,-0.0065816245,0.056176823,11.07457,3,2,7
-6.454262,26.500519,-0.010736817,0.035008095,-4.958532,3,2,7
-6.1536756,27.733034,0.0026609,-0.009454902,-5.8231993,3,2,7
-5.876163,29.128527,-0.024411704,0.09472569,-2.8511658,3,2,7
-6.2139225,32.308838,-0.0034980725,0.01443209,20.343367,3,2,7
-6.606726,33.42194,-0.0022542065,0.0091574555,5.0438633,3,2,7
-6.894676,36.026836,-0.0025959339,0.010994534,5.6591396,3,2,7
-8.865052,39.23074,0.47954607,-1.7909651,-8.472254,3,0,7
-7.206268,42.851467,0.010681443,-0.052067034,-3.8104692,3,2,7
-7.0266285,44.623013,-0.0053582494,0.027801156,-7.684294,3,2,7
-9.412393,54.05811,0.3847026,-1.8913479,0.87463534,3,0,7
-9.172492,59.720078,-0.0013634408,0.007585031,-0.60285795,3,2,7
-16.308435,89.166916,0.070493996,-0.35137203,6.486688,3,2,7
-14.78564,52.993134,9.807906,-31.572016,-2.8870146,3,0,7
-15.031908,57.31241,-0.009564,0.03283877,9.069287,3,2,7
-8.2779255,22.846497,-0.002909266,0.006601569,1.2872062,3,2,7
-10.138549,26.160746,3.2130613,-7.03826,-7.3277464,3,0,7
-10.714292,27.544752,1.5035647,-3.3088205,4.0575,3,0,7
-11.676673,37.259083,-0.0312041,0.086788796,-0.42278886,3,2,7
-13.303313,28.21138,-0.07442045,0.13831899,4.617977,3,2,7
-12.339212,28.729145,-0.005387785,0.010919186,3.6995826,3,2,7
-12.367433,29.709078,1.9369533,-4.055308,14.439317,3,0,7
-28.778906,70.1683,-0.031950697,0.07334988,-0.13943624,3,2,7
-29.807142,76.19574,1.2595732,-3.0396051,3.6629348,3,0,7
-10.230155,18.885574,-0.049849685,0.07716818,-3.0726357,3,2,7
-30.55843,61.899197,1.0451913,-1.9954892,15.89037,3,0,7
-16.904629,19.071894,-0.016140876,0.016042449,9.233767,3,2,7
-20.32152,19.40471,-0.018185388,0.015510573,23.419178,3,2,7
6.1740823,4.527798,0.014451419,0.01348674,-23.415527,3,2,7
6.950812,4.548771,-0.041857537,-0.033018425,-26.828,3,2,7
11.515964,4.813811,-0.038963404,-0.016964749,-10.614546,3,2,7
11.361593,6.928726,-0.040289413,-0.027010892,-15.284402,3,2,7
12.630933,4.572372,-0.0113458475,-0.0041585853,-21.710443,3,2,7
15.103754,8.9710455,-10.660796,-6.7654586,-10.946005,3,1,7
14.889254,9.52695,-10.20094,-7.024601,-10.105532,3,1,7
15.689033,8.77041,-11.082861,-6.5675464,-6.7731233,3,1,7
3.8477266,4.681021,-0.023926174,-0.05372985,-12.057826,3,2,7
4.7524934,4.56754,0.0075925835,0.010963043,-24.000666,3,2,7
5.633363,4.5506196,0.015187247,0.016425695,-19.83937,3,2,7
5.809265,4.5697203,-0.046682313,-0.048348553,-21.316772,3,2,7
10.755324,15.409158,0.079976,0.13551296,-7.0837255,3,2,7
1.1644361,19.589025,-0.19825247,4.1040344,16.03089,3,1,7
3.6749854,-0.7314284,-1.820581,1.63502,-26.320307,3,0,7
29.557234,1.7268938,12.73866,0.47419208,14.217062,3,1,7
89.39866,1.318155,13.420971,0.09440166,6.1844883,3,1,7
38.642582,3.065259,12.806975,0.82703733,-7.4444656,3,1,7
55.77441,5.805272,0.026893493,0.0025549063,-5.207075,3,2,7
74.30681,9.204765,-0.064931825,-0.007641885,11.4658,3,2,7
77.57774,7.2358027,0.001219608,0.0001055126,4.050125,3,2,7
83.20344,10.499701,20.418732,2.4654887,4.693283,3,1,7
35.25984,6.600539,0.01857839,0.0033013553,1.8137176,3,2,7
36.07286,6.2145696,0.070631,0.011448978,-2.879905,3,2,7
42.615673,6.490236,1.9169693,0.27361703,-13.0269165,3,0,7
60.14273,12.88748,-10.178554,-2.1356864,2.8592668,3,1,7
89.53005,19.22539,-0.023714073,-0.005022324,25.106775,3,2,7
35.547215,8.101655,0.11004525,0.024322407,-6.882154,3,2,7
45.818718,13.239827,18.5477,5.315529,8.542343,3,1,7
73.39627,19.617666,-0.027938103,-0.0074090986,3.4803557,3,2,7
81.4109,19.27946,0.010283674,0.0024078474,1.7395706,3,2,7
81.950584,19.675102,0.013526451,0.0032127213,10.65764,3,2,7
83.216194,19.126577,-0.061812244,-0.014034408,8.45872,3,2,7
85.942726,19.531763,-0.0095743565,-0.002149432,16.453266,3,2,7
90.60112,20.541012,-0.03261851,-0.007309349,-0.24507594,3,2,7
50.139194,18.467237,0.06333013,0.023406029,-4.5335298,3,2,7
53.930332,18.729803,0.10650516,0.037024364,6.0831285,3,2,7
18.698435,8.734203,15.420678,7.4500155,-14.4825,3,1,7
41.287647,17.999105,-0.026293173,-0.011597397,1.6957413,3,2,7
42.570187,18.170801,-0.056159474,-0.024224391,2.1730056,3,2,7
43.501793,19.418526,-0.057038028,-0.025768038,0.4288605,3,2,7
45.337444,20.9069,0.12735556,0.059475623,0.20573884,3,2,7
48.27658,18.562788,0.017978892,0.0069498527,10.359102,3,2,7
16.559013,8.59843,-11.611781,-6.329731,-16.04012,3,1,7
36.74781,18.162151,-0.010593327,-0.0053341417,9.756789,3,2,7
38.965237,18.96283,-0.11657284,-0.057700615,-1.8000457,3,2,7
45.920174,22.550522,0.16353427,0.08148683,-9.9419985,3,2,7
56.320286,28.242401,0.008486339,0.004308358,0.45308226,3,2,7
56.42045,30.880737,-0.0076225037,-0.0042327372,-3.7913253,3,2,7
56.749714,30.884052,0.0024793837,0.0013686477,-2.2837722,3,2,7
30.87728,17.993618,0.04303962,0.025837725,-6.7672973,3,2,7
31.825243,18.165983,0.04249803,0.024945851,-5.1066613,3,2,7
23.211012,18.754368,-0.008857543,-0.007565069,-2.7379684,3,2,7
26.957384,23.285398,0.10219634,0.09275242,-7.3317385,3,2,7
51.24689,38.62936,-0.55467033,-0.42782247,-4.6996155,3,0,7
21.529009,22.462126,6.038974,6.754838,7.434845,3,0,7
23.178158,22.25227,0.022448737,0.022924153,-7.4660425,3,2,7
26.96632,24.507967,0.03987161,0.03813258,-6.705036,3,2,7
26.625048,25.865248,0.027021073,0.027695792,0.88113713,3,2,7
18.756933,22.206617,-0.035709143,-0.0460331,-6.0137253,3,2,7
26.744162,28.21152,0.07299668,0.08140129,-6.5171356,3,2,7
26.629032,29.350563,0.020817777,0.024289316,0.49998403,3,2,7
26.62489,30.20634,0.04690414,0.056370165,-6.855829,3,2,7
53.176575,57.553993,-2.5655148,-2.8542082,-2.4564285,3,0,7
13.4369955,17.68533,0.104073405,0.15556929,4.6325912,3,2,7
15.647122,21.184233,-4.5131083,-6.8111267,-8.857113,3,0,7
18.446651,24.78975,-2.1515157,-3.1656191,-2.115448,3,0,7
23.855032,30.278913,4.814008,6.537427,-5.043518,3,0,7
26.480854,32.74732,-1.6924021,-2.2221751,-1.3913741,3,0,7
25.448782,33.567474,0.06922019,0.09733073,-4.3664365,3,2,7
26.046833,34.465733,0.06888703,0.09702703,-3.1505399,3,2,7
27.262888,34.063072,0.07723,0.10229127,-8.394983,3,2,7
31.187485,40.43328,4.7282643,6.4529653,-2.1878476,3,0,7
14.358198,20.762812,0.05735667,0.09367843,-7.3807397,3,2,7
14.382819,21.727074,-0.050861347,-0.08688897,-10.863455,3,2,7
19.490938,30.843536,4.169602,7.216521,-5.231841,3,0,7
19.725317,32.79432,4.014475,7.299503,6.613021,3,0,7
11.584099,32.027523,-0.0065908604,-0.02171463,6.247902,3,2,7
9.479544,37.20093,-0.8055754,-3.9715989,8.234003,3,0,7
0.44614568,19.85111,-0.34842366,4.0914116,13.483654,3,1,7
3.815865,42.50844,-0.0045719305,-0.10989695,19.963669,3,2,7
1.0058596,53.200882,-0.0003962172,0.019423936,34.83481,3,2,7
2.7950027,53.32496,0.00057257497,0.041946094,25.848097,3,2,7
25.821848,-13.968171,0.12656134,-0.07820223,11.039085,3,2,7
29.701359,-12.425311,0.051923785,-0.024677984,11.63718,3,2,7
54.903328,-18.98018,7.1320314,-2.6575203,7.6366568,3,0,7
54.984383,-12.233813,0.14840598,-0.036290396,21.60635,3,2,7
43.79429,-9.314323,0.026378134,-0.006334575,6.136838,3,2,7
44.533527,-9.560275,0.011103024,-0.0026842295,-4.230563,3,2,7
34.565136,-3.6302695,12.412037,-1.655863,-5.339708,3,0,7
51.565983,-7.311268,1.4882395,-0.24103305,3.9217086,3,1,7
57.80192,-8.26207,0.031868402,-0.0051275264,15.843851,3,2,7
64.42645,-8.591325,0.014172445,-0.0021128654,16.92118,3,2,7
66.136475,-8.144783,0.057078395,-0.007884372,0.7043977,3,2,7
31.243113,-0.53823143,12.492091,-0.5320279,19.938942,3,1,7
32.56881,-0.12133024,12.4931965,-0.3381297,3.1880288,3,1,7
38.168957,-0.7057001,12.499449,-0.48818648,-3.2255735,3,1,7
10.479055,5.628439,0.2404773,0.18380024,5.236086,3,2,7
15.225874,5.2645063,0.03951831,0.018094413,-3.9848862,3,2,7
13.644127,8.5047245,-0.09303714,-0.07482596,6.575535,3,1,7
5.1413507,-5.7096987,0.025956862,-0.044191007,-20.087143,3,2,7
5.5828037,-5.729214,0.040807866,-0.06064648,-13.716085,3,2,7
5.9460454,-5.712602,0.044092447,-0.058980253,-14.042715,3,2,7
6.232016,-5.711544,0.07893035,-0.09807419,-17.878529,3,2,7
6.79231,-5.72539,-0.013489756,0.014757701,-19.296892,3,2,7
7.1700454,-5.812327,0.070340164,-0.0723346,-19.899933,3,2,7
8.301633,-5.257215,-0.03218912,0.024036035,1.4164093,3,2,7
9.851186,-5.2053723,0.0012635398,-0.000743887,-7.802343,3,2,7
9.418986,-6.326157,-0.35090467,0.2734269,-16.469349,3,2,7
10.096232,-6.369741,0.0027978541,-0.0020085871,-16.420807,3,2,7
10.680799,-6.1466923,0.15725254,-0.10097634,-15.789456,3,2,7
10.914387,-6.2571774,0.051892705,-0.033086546,-18.742077,3,2,7
5.481849,-1.8701503,0.04833412,-0.017224634,-26.642288,3,2,7
29.60469,1.4631554,12.633834,0.99729383,9.838055,3,1,7
47.758526,0.25693274,14.018336,0.29450643,21.588093,3,1,7
74.133026,8.996252,-0.03591504,-0.0048412187,15.726072,3,2,7
58.227745,8.961748,19.152922,3.3028479,3.6036043,3,1,7
85.87952,18.689024,0.0013162667,0.00030498582,16.822916,3,2,7
14.015162,-15.268619,-0.06392302,0.078811325,-20.375145,3,2,7
28.544699,-17.25148,-0.0072132046,0.0045315614,0.022093967,3,2,7
26.44454,-12.81692,-0.02296038,0.011474393,6.8458953,3,2,7
29.588753,-15.063798,0.11658548,-0.06113886,-5.822055,3,2,7
36.280094,-18.385477,0.024819884,-0.01287942,-3.1195374,3,2,7
55.35797,-26.238005,0.021137763,-0.010154648,0.6152741,3,2,7
33.454487,-15.377485,0.047656596,-0.02237899,8.887178,3,2,7
35.12926,-14.328369,0.0438806,-0.018159878,12.161689,3,2,7
36.156025,-14.1940975,0.13193107,-0.052426755,0.38022995,3,2,7
33.465042,-10.066381,-0.025774827,0.0077211712,12.542361,3,2,7
40.776283,-14.834928,-0.02259391,0.008278383,1.6010368,3,2,7
45.761333,-14.0614605,0.06897046,-0.02115426,3.2821794,3,2,7
47.900215,-14.947592,0.028571097,-0.008907032,5.1044908,3,2,7
43.580696,-9.698496,-0.014785678,0.0032150769,10.669182,3,2,7
44.19662,-11.073806,-0.061620455,0.015220475,-3.3996215,3,2,7
50.970467,-14.079452,0.11291918,-0.030976495,6.751165,3,2,7
51.584442,-14.416099,0.07219309,-0.020050239,5.004557,3,2,7
53.38052,-14.152291,0.110183515,-0.028959552,11.184145,3,2,7
54.426323,-13.749749,0.07261951,-0.018144695,26.375742,3,2,7
65.057625,-14.812291,0.013653091,-0.003065182,-2.555652,3,2,7
51.204132,-7.6321917,1.3376296,-0.18921277,3.0142822,3,1,7
58.788174,-9.152518,0.009611224,-0.0014355544,15.219963,3,2,7
68.57943,-9.990967,0.023404567,-0.0032757493,7.787941,3,2,7
69.7565,-14.539732,0.059327528,-0.012153544,-2.185756,3,2,7
67.724884,-8.99041,0.0016495992,-0.00020870341,16.226536,3,2,7
31.835876,-1.064917,13.438587,-0.1653709,-5.112465,3,1,7
32.51451,-1.0005864,12.454443,-0.12340074,3.2524185,3,1,7
32.63457,-2.2349327,12.482637,-0.62943655,4.3974924,3,1,7
-1.8088588,-5.5186825,0.07429641,0.0878664,-20.125309,3,2,7
-1.3859789,-5.845533,-0.0075961654,-0.010773608,-26.9664,3,2,7
-1.5080733,-10.311498,1.4175433,3.686215,-19.882275,3,0,7
2.1195111,-5.6694975,-1.7852812e-05,-0.022388756,12.259829,3,2,7
4.233551,-5.7580094,-0.01247691,0.028911177,-12.992452,3,2,7
5.2909837,-5.787716,-0.015999943,0.024848333,-17.839785,3,2,7
9.15123,-5.603482,-0.03329422,0.022432735,-11.633551,3,2,7
9.932767,-5.1974654,-0.03211966,0.017805649,-11.796274,3,2,7
-24.562006,-56.924866,-0.021021906,-0.044159677,-4.038136,3,2,7
-11.869164,-33.090626,2.1494496,4.949815,-2.7550278,3,0,7
-20.754658,-62.10096,2.9524536,7.902205,-3.93878,3,0,7
-6.979613,-40.69229,-0.028369866,-0.124113776,-1.2133484,3,2,7
-7.3627906,-43.03496,-0.0060639554,-0.026954813,-0.4624511,3,2,7
4.9056096,-32.296375,0.0036818003,-0.041589044,-16.324842,3,2,7
12.034834,-65.88153,-0.5179314,3.3973083,-6.5248613,3,0,7
9.372486,-37.718548,0.0127517795,-0.064822316,-16.784643,3,2,7
9.729924,-27.807505,0.000993382,-0.003518128,-17.062101,3,2,7
12.452902,-28.811646,-0.21395184,0.57877904,-18.047207,3,0,7
31.554564,-58.295864,1.0986745,-2.143785,-1.6397917,3,0,7
9.995336,-17.382824,0.002755064,-0.0057798084,-13.871127,3,2,7
16.126974,-27.433336,0.0024040644,-0.0045605376,-17.439964,3,2,7
33.030407,-58.151,0.8754782,-1.6225988,-3.0439332,3,0,7
39.87319,-53.545143,1.884447,-2.6295934,3.1720843,3,0,7
23.174944,-31.167393,-0.028480416,0.04099124,-2.7778363,3,2,7
14.998663,-16.474346,0.057141785,-0.06926105,-15.564559,3,2,7
27.056456,-28.747412,0.5004527,-0.55958456,-5.8652163,3,0,7
26.941916,-29.785938,0.026905397,-0.031349145,-7.7752466,3,2,7
49.640957,-46.451416,2.450766,-2.3509934,2.974945,3,0,7
26.275368,-12.978179,-0.063561246,0.031869795,8.399996,3,2,7
38.214417,-15.294682,0.014524298,-0.005805682,9.6057625,3,2,7
53.86984,-14.898259,0.005956133,-0.0016148807,22.442259,3,2,7
11.352948,6.6235337,2.938483,1.8781742,-8.890369,3,0,7
4.008264,4.598918,0.013172273,0.029655773,-21.932667,3,2,7
4.1621976,4.573398,0.0025751179,0.0052681835,-17.40714,3,2,7
4.6354814,4.538909,0.013081641,0.02101734,-24.81836,3,2,7
3.5174823,5.1010113,-0.00904701,-0.03284544,-21.642185,3,2,7
3.6898787,5.962057,0.001627758,0.006195785,-0.9516468,3,2,7
10.589871,15.456245,0.008709229,0.015420679,-11.316553,3,2,7
5.2337394,17.92341,-0.07721177,-0.45694366,-7.2411604,3,1,7
-6.2582555,18.723461,-0.011519005,0.023883272,22.292595,3,2,7
-2.9333465,5.7062635,-0.028963992,0.026498403,2.4354362,3,2,7
-3.5910347,7.3875422,-0.20214826,0.22165968,-21.041958,3,2,7
-4.7511764,8.236712,3.9134114,-4.058125,-18.32644,3,0,7
-5.01602,5.264528,0.05020165,-0.029936744,-5.034525,3,2,7
23.12705,20.099827,-0.01539429,-0.014249006,8.170707,3,2,7
26.603987,20.534634,-0.036048934,-0.029229548,6.330325,3,2,7
29.7549,29.997757,0.01831249,0.019464932,0.24975109,3,2,7
18.955877,20.657324,0.015593682,0.018583158,1.4265957,3,2,7
55.69054,60.820087,7.643952,8.591408,10.729134,3,0,7
15.218592,19.967773,-0.025775936,-0.038258538,-2.871138,3,2,7
13.611752,21.52403,-0.033512436,-0.06147223,-6.571061,3,2,7
14.0770235,22.801237,-0.025882035,-0.048411123,-8.196897,3,2,7
20.348858,29.416569,3.0277796,4.802622,-8.883028,3,0,7
11.736891,20.72315,-0.0080607645,-0.017051982,23.410757,3,2,7
14.819027,24.040333,-0.020936925,-0.038911656,-0.21595836,3,2,7
25.154596,43.58157,0.0027386313,0.005129718,-6.21803,3,2,7
23.273832,44.57707,2.5146277,5.2532115,2.2017655,3,0,7
10.0408125,26.186035,0.0003117555,0.0010264892,-3.7920775,3,2,7
10.793419,28.299469,1.535718,4.9901867,-13.950472,3,0,7
15.223273,34.37801,-0.026886739,-0.06999482,-10.034238,3,2,7
9.707439,30.36648,0.0171181,0.06864724,2.3363824,3,2,7
10.601562,33.343987,-0.018815445,-0.074066944,-11.523176,3,2,7
11.051216,35.61266,0.18014306,0.71945804,-6.8600326,3,0,7
6.4288177,27.886154,-0.08217173,-0.54455507,-14.631167,3,0,7
9.841159,40.23276,0.004796018,0.02520817,-6.2527146,3,2,7
12.088472,44.799744,0.7624326,3.4400418,-1.9576553,3,0,7
13.543759,52.063805,0.23707129,1.0844328,7.058599,3,0,7
16.230772,63.409245,0.24585313,1.1078502,0.9689194,3,0,7
8.850326,53.215153,0.049627837,0.39977187,6.1236787,3,2,7
1.0997385,20.243374,-0.24689722,3.818786,7.7485747,3,1,7
4.7864075,37.12748,0.0015170922,0.022597179,13.057329,3,2,7
4.1164174,42.503853,-0.0010051025,-0.02371983,20.839062,3,2,7
4.769324,48.26872,-0.0024897794,-0.048823915,-5.8389463,3,2,7
10.551289,79.972855,0.041750915,0.40280247,2.5320084,3,2,7
0.6015391,19.884907,-0.35183746,3.821267,15.625388,3,1,7
-0.011152407,19.971268,-0.47403017,3.8310359,5.62387,3,1,7
0.06022843,21.956293,-0.4291936,3.948406,-12.4760275,3,1,7
0.58032656,53.01665,-0.0002836231,0.008346746,17.636433,3,2,7
3.0624897,53.332848,0.0010195584,0.0753106,20.59956,3,2,7
4.4346237,67.7287,-0.0012587017,-0.0404128,7.973848,3,2,7
3.391609,68.78613,-0.0016449228,-0.107485704,-2.9523957,3,2,7
1.7631642,85.21873,0.0010815979,-0.15486717,5.4621916,3,2,7
5.207385,87.34292,0.0029989292,0.09082749,-2.0161042,3,2,7
-1.68393,91.001305,-0.07287472,1.6273409,3.4594955,3,0,7
-4.6186767,53.629135,-0.08794557,0.665604,9.335363,3,0,7
-3.9308863,55.767998,-0.0028880248,0.025233408,6.0077715,3,2,7
-7.126643,55.39023,0.004443335,-0.02555666,1.2681595,3,2,7
-6.995613,60.63802,-0.0011724121,0.0074960454,-2.0911117,3,2,7
-7.049273,62.908665,-0.0035699795,0.023557302,6.1809983,3,2,7
-7.351028,64.62527,0.0003395635,-0.0022310757,13.540667,3,2,7
-4.254175,72.27043,-0.32686087,3.5325904,0.8513825,3,0,7
-8.163074,71.94659,-0.008329422,0.05630085,3.811316,3,2,7
-8.452038,73.03438,0.004098885,-0.027377177,7.5633454,3,2,7
-6.0147185,74.54506,-0.017932585,0.1579034,2.153241,3,2,7
-6.9029965,77.186386,-0.0030467499,0.025122507,0.90632176,3,2,7
-6.1788588,30.087433,-0.004412654,0.015112186,7.4440355,3,2,7
-6.02126,34.01931,-0.012642359,0.050048035,-2.1123955,3,2,7
-6.917761,36.15415,-0.009955538,0.03789279,2.027675,3,2,7
-6.391938,37.02054,-0.0022669125,0.009371791,22.16897,3,2,7
-6.3540325,40.760178,-0.0042218314,0.019343155,11.80523,3,2,7
-6.53492,46.600193,-0.0039808415,0.020483704,19.490465,3,2,7
-6.775295,49.514416,-0.0010974632,0.005848755,18.787142,3,2,7
-10.062694,53.400337,0.44740635,-1.8930515,2.7545183,3,0,7
-9.583306,61.753124,-0.018234834,0.0930147,-0.08822477,3,2,7
-16.702751,83.922295,0.2695791,-1.1749668,2.6447434,3,0,7
-7.6722355,23.542822,0.014411446,-0.032594122,4.0536585,3,2,7
-8.343895,23.688005,-0.024255475,0.051742636,-3.605914,3,2,7
-12.561089,36.969746,-0.0045835646,0.011094947,6.800363,3,2,7
-16.06206,57.648224,0.0010200159,-0.0031450575,8.431574,3,2,7
-18.686857,59.236675,0.98891705,-2.743424,3.24106,3,0,7
-11.091618,27.01096,1.7024816,-3.3103168,-0.7579069,3,0,7
-11.7911,30.420319,1.8144517,-3.7909348,-1.5300474,3,0,7
-10.479504,20.990112,-0.010891279,0.017076941,17.227205,3,2,7
-13.021958,28.23922,0.0075841043,-0.0135009475,11.40342,3,2,7
-25.442934,55.171917,1.3743778,-2.6850157,1.5423326,3,0,7
-34.218807,73.5599,-0.018969258,0.03770363,10.968038,3,2,7
-11.420136,18.971119,0.004334762,-0.005697008,11.8133135,3,2,7
-20.136786,38.19293,-0.007964719,0.013218075,6.54807,3,2,7
-20.985687,37.815994,-0.054440103,0.086182006,3.5025196,3,2,7
-21.630617,39.621296,2.8870983,-4.664873,1.518672,3,0,7
-13.216792,19.41467,-0.055556793,0.06617289,4.395528,3,2,7
-23.609926,35.89309,-0.06218712,0.08388923,9.090575,3,2,7
-24.424349,39.12858,-0.011470002,0.01638815,14.240539,3,2,7
-42.829712,64.04402,1.7778435,-2.4857802,28.421322,3,0,7
-26.686481,36.983242,0.0509741,-0.06339151,17.152418,3,2,7
-33.13854,41.624657,2.1953762,-2.520949,14.202664,3,0,7
-47.78046,42.80787,3.240485,-2.7107463,27.90956,3,0,7
10.3519125,6.0413065,-0.06313205,-0.04530001,6.766996,3,2,7
11.029755,6.3195457,0.28522345,0.19734605,-19.996023,3,2,7
11.410933,6.927469,-0.050514832,-0.036997203,-22.059252,3,2,7
16.651384,8.826684,16.646933,9.842845,-15.417006,3,1,7
4.012908,4.5893564,0.027700862,0.097872704,-13.363792,3,2,7
4.165296,4.5435505,-0.016540289,-0.050722886,-17.09105,3,2,7
4.940752,4.5383825,-0.023211025,-0.04389789,-23.25533,3,2,7
5.6840467,4.5851626,-0.009485284,-0.013287042,-20.539268,3,2,7
6.6701784,4.546741,-0.03540641,-0.03621727,-23.81145,3,2,7
14.060438,8.911537,-9.76017,-7.186519,-0.9609726,3,1,7
14.111188,9.340598,16.072514,12.396561,-5.1612015,3,1,7
13.974294,10.19691,15.740054,13.508921,-17.851677,3,1,7
14.820928,10.021434,15.930948,12.465872,-23.44144,3,1,7
10.737609,15.512454,0.069839016,0.13217914,-10.403756,3,2,7
4.6355143,16.681957,-0.036918737,-0.3424919,-2.508646,3,1,7
10.9634695,-0.41364765,3.5970824,-0.49924183,-23.890524,3,0,7
30.411657,1.6594883,12.770942,0.44390714,16.067472,3,1,7
48.752598,0.4590478,14.089521,-0.07518668,12.483681,3,1,7
62.710175,4.053251,11.064495,0.6197883,6.5100346,3,1,7
63.78014,3.481604,11.095366,0.50638723,-4.6049438,3,1,7
76.15005,0.11166056,13.008063,-0.10514925,6.42652,3,1,7
90.422615,0.88199323,13.454258,0.027417578,1.4987457,3,1,7
39.59103,3.7669568,13.000894,1.0858191,-4.3975067,3,0,7
58.82308,7.760967,13.1667385,1.6619885,-8.748332,3,0,7
62.35518,6.6548743,-0.030402176,-0.0030438015,15.907896,3,2,7
74.23429,9.405541,-0.047646023,-0.005813282,16.060886,3,2,7
79.90563,7.3586063,-0.0063628303,-0.0005499794,-2.88694,3,2,7
29.747421,5.694298,-0.036297187,-0.006750544,1.5532929,3,2,7
30.867489,5.1995325,1.3724909,0.22073635,-11.143451,3,0,7
35.180794,5.993407,0.037703104,0.006180796,1.1080902,3,2,7
35.732433,7.904276,0.15863825,0.034805525,-5.5985656,3,2,7
44.886604,13.075496,-10.800877,-3.1835985,2.81195,3,1,7
76.57803,20.825783,-0.0601879,-0.016440779,-1.394934,3,2,7
78.581055,19.068407,-0.0072387657,-0.0017568622,9.240262,3,2,7
80.18445,18.858793,-0.024990544,-0.005871605,14.937038,3,2,7
83.20731,18.114084,-0.01076725,-0.0023346944,4.5649705,3,2,7
87.84219,19.54451,-0.025689421,-0.0056989975,19.606833,3,2,7
90.70865,19.94752,0.015257053,0.0033441868,0.7914642,3,2,7
49.509647,18.27709,-0.007555512,-0.0028494895,-5.207048,3,2,7
50.958298,18.764378,0.14176759,0.053292032,1.8203186,3,2,7
51.82744,18.058893,0.015452959,0.005482848,4.8772216,3,2,7
51.632828,18.750858,0.11014037,0.04079921,3.7271562,3,2,7
54.16613,18.84885,0.12735586,0.045088023,-3.7323213,3,2,7
58.91663,18.599174,21.030327,6.72009,-6.35349,3,0,7
73.770706,23.189938,0.0075029596,0.0023810249,5.1792326,3,2,7
76.01869,23.885216,-0.04375157,-0.013873494,-0.42947084,3,2,7
42.24833,18.126507,-0.052041043,-0.023050684,8.317198,3,2,7
45.196926,19.31883,0.0126915425,0.005587371,3.6391425,3,2,7
47.960293,18.408228,0.028821085,0.01132735,7.570975,3,2,7
51.871216,23.471903,0.25914642,0.12051758,-5.554408,3,2,7
17.527239,8.72221,16.74994,9.1904545,-15.228204,3,1,7
17.745192,8.728038,16.497257,8.92528,-17.995808,3,1,7
33.696297,18.093061,-0.029861774,-0.016868912,-4.5002503,3,2,7
34.794796,18.807117,3.6884842,2.094443,-12.28607,3,0,7
35.61605,17.924755,-0.033496246,-0.01763886,-1.8998382,3,2,7
44.729237,22.786346,19.282541,10.182929,-2.9105575,3,0,7
47.36586,23.550201,0.2225264,0.11436777,-7.641637,3,2,7
30.092247,18.223036,0.08642855,0.055710964,-9.780499,3,2,7
36.527893,19.9678,10.182676,5.835548,-2.0413163,3,0,7
57.342064,31.191034,0.036953464,0.02069881,-6.8074126,3,2,7
26.485785,19.311821,0.030317994,0.023932913,1.6968772,3,2,7
26.414904,21.13675,-0.049687658,-0.043199833,23.609997,3,2,7
34.916428,28.248995,0.15740556,0.13547948,-10.3361435,3,2,7
26.2833,23.81179,-0.0053893253,-0.0053288992,-3.1709807,3,2,7
26.588768,25.949783,0.012497633,0.01332665,5.9789696,3,2,7
29.987183,29.568193,0.08837807,0.0942228,1.238739,3,2,7
52.64052,50.226532,-0.028478218,-0.0283611,0.20071864,3,2,7
38.895332,42.690784,6.083577,7.0988426,3.3207657,3,0,7
26.194859,32.193882,4.684188,6.3357053,8.177498,3,0,7
31.782997,40.024208,4.705748,6.4091964,-2.4135208,3,0,7
31.952063,41.312443,4.513308,6.311527,-5.574986,3,0,7
31.87075,41.44031,4.658501,6.553432,-3.7050366,3,0,7
13.277523,19.572363,0.05278367,0.096094444,4.340228,3,2,7
25.970352,34.875862,0.09234431,0.13685992,-7.2252884,3,2,7
28.823671,41.306267,-1.180182,-1.8493819,-3.0758786,3,0,7
12.43303,21.466063,-1.0625411,-2.3173492,10.659259,3,0,7
9.770659,30.293161,-0.012171851,-0.052520324,11.60849,3,2,7
5.230805,21.007725,-0.009349561,-0.081907585,1.4124508,3,2,7
5.3702354,24.156376,-0.117507085,-1.1215941,4.0982075,3,0,7
1.8497866,53.089787,-0.0022245902,0.109594025,36.72239,3,2,7
4.235126,53.42607,-0.002898426,-0.115592875,19.97116,3,2,7
43.731388,-9.556703,0.0063499706,-0.001596174,4.3992405,3,2,7
52.213657,-13.435631,0.13804041,-0.03958973,0.98163605,3,2,7
59.642685,-8.91861,0.045087524,-0.007647592,2.0755324,3,2,7
62.30637,-11.998356,0.036102142,-0.007720916,1.2298069,3,2,7
100.474304,-15.656701,10.091136,-1.6922172,11.338076,3,0,7
67.77252,-8.248928,0.00023587616,-3.2558168e-05,15.486898,3,2,7
35.648434,-1.3792374,12.487287,-0.7945487,-1.8294249,3,1,7
41.995953,-0.85943073,12.63585,-0.5053633,9.475537,3,1,7
76.82882,-0.047994886,12.989262,-0.1320895,3.2194123,3,1,7
10.311948,5.829539,0.12702116,0.11379675,2.7117577,3,2,7
2.7744715,-17.455053,0.13434866,9.00711,3.427229,3,0,7
4.424447,-5.7054768,0.023636658,-0.08451817,-12.62575,3,2,7
5.039863,-5.7419167,0.010269405,-0.025693716,-18.422005,3,2,7
5.9397926,-5.7995768,0.010919817,-0.019103492,-16.90004,3,2,7
6.137037,-5.735159,0.025364207,-0.041036196,-18.399603,3,2,7
6.2651467,-5.7407875,0.018667784,-0.029040698,-18.25757,3,2,7
6.5410557,-5.7308793,0.029290192,-0.041908044,-13.643066,3,2,7
6.7672677,-5.723823,0.079587385,-0.10684034,-19.242994,3,2,7
6.9148183,-5.6828885,0.02537591,-0.03250635,-18.846363,3,2,7
8.710589,-7.091391,-0.61577123,0.6922161,-26.689215,3,0,7
9.911784,-6.2090044,0.1056829,-0.08454335,-13.855885,3,2,7
9.553585,-5.30785,0.034267765,-0.024187556,-11.032672,3,2,7
30.621902,1.4093055,12.667002,0.96782565,19.048656,3,1,7
63.672783,3.9566147,11.000792,0.8445179,7.2904162,3,1,7
89.664116,17.96574,-0.01043268,-0.0022475405,18.689655,3,2,7
83.30466,18.33333,0.020738905,0.0049167224,15.079554,3,2,7
5.0075088,-32.60193,0.1253643,-2.0167565,12.479458,3,0,7
10.191902,-17.291594,0.012956106,-0.029992547,-8.664605,3,2,7
32.679737,-21.394623,-0.6072022,0.42374328,-9.497198,3,0,7
25.147802,-14.696208,-0.024910994,0.015760556,-0.21643142,3,2,7
31.741322,-17.927975,-0.0031549067,0.0018927827,-0.8879898,3,2,7
32.940605,-18.540777,-0.008977108,0.005353785,6.1617804,3,2,7
26.816828,-12.959978,-0.041845527,0.021563793,-2.471222,3,2,7
29.659674,-15.002987,0.15353055,-0.0824491,2.6308112,3,2,7
32.962303,-16.987022,-0.050785173,0.027629703,-5.6037955,3,2,7
36.38611,-18.54468,0.016137978,-0.008632306,2.347741,3,2,7
28.06431,-10.509925,-0.03450878,0.013520537,10.8813925,3,2,7
29.283253,-12.711276,-0.019506829,0.008923305,7.579436,3,2,7
32.37472,-14.120548,0.24620907,-0.11258601,-4.722673,3,2,7
35.215645,-14.487633,0.054549705,-0.023365049,11.221873,3,2,7
35.95623,-14.482834,0.11694934,-0.048948888,2.476619,3,2,7
39.401817,-14.854547,0.009550668,-0.003716376,-4.0425844,3,2,7
29.50439,-10.309205,-0.017522562,0.0063591544,0.34593737,3,2,7
33.295174,-10.016625,-0.019675456,0.0060561,8.185343,3,2,7
39.276356,-13.449234,-0.03799695,0.013363666,-0.44924316,3,2,7
40.976307,-14.024732,0.017240519,-0.0060533853,-3.247499,3,2,7
43.775818,-14.013816,0.073906615,-0.024147173,6.4498696,3,2,7
44.342445,-13.127288,0.018004892,-0.005415667,-2.3979385,3,2,7
44.59492,-14.109436,-0.011569659,0.003732232,-0.71371615,3,2,7
45.6099,-14.163017,0.057151746,-0.018068956,-3.5377517,3,2,7
48.839657,-14.408924,0.083468616,-0.024976924,7.7225904,3,2,7
54.202057,-19.589462,0.028451936,-0.010501887,9.226625,3,2,7
36.464214,-9.773189,-0.015493187,0.0042040786,-1.5112289,3,2,7
37.411774,-10.354708,-0.02870713,0.008060497,-0.8320519,3,2,7
38.55762,-9.845285,-0.029095912,0.0074890787,6.1187377,3,2,7
39.31873,-9.642492,-0.0057423604,0.0014149619,-5.278608,3,2,7
55.164543,-14.633339,-0.015230382,0.0040702014,0.89208376,3,2,7
59.76389,-14.452959,0.022391934,-0.0054278113,9.772529,3,2,7
67.9393,-18.705217,0.0987692,-0.027396347,2.718947,3,2,7
57.236168,-9.040713,-0.0057149925,0.00087935105,13.982922,3,2,7
58.695183,-9.175831,-0.0032810976,0.00049958634,16.20351,3,2,7
68.47628,-9.90344,-0.0022121035,0.00031107632,2.5298386,3,2,7
35.66286,-2.7392435,12.482092,-0.78014994,-4.259575,3,1,7
51.567795,-6.796162,1.2130929,-0.15236002,-2.109703,3,1,7
77.05438,-8.627657,-0.0035264632,0.00037767264,9.707278,3,2,7
33.6222,-0.6079563,12.445625,0.037149888,-1.6478667,3,1,7
34.037163,-2.3448598,12.488347,-0.6626451,-0.9942124,3,1,7
-1.3172514,-10.379483,1.9021252,4.2410483,-20.203314,3,0,7
7.065883,-5.7309055,-0.030231526,0.035715092,-23.885479,3,2,7
8.009311,-5.2591524,-0.060238875,0.052281667,-0.20659828,3,2,7
7.6288123,-6.1270604,-0.43974984,0.49424815,-18.89272,3,0,7
9.472352,-6.1607842,-0.02530131,0.020531254,-14.731427,3,2,7
9.177812,-5.463611,-0.018198196,0.013428714,-15.280716,3,2,7
-20.98478,-60.616566,2.3983366,5.987306,0.31498432,3,0,7
-18.73265,-62.044865,2.66545,7.52091,-1.8221419,3,0,7
-12.643765,-63.845444,1.5598665,6.3001976,-3.5677307,3,0,7
-7.841034,-44.677845,0.009412223,0.03821625,-10.438642,3,2,7
2.7544384,-35.373894,0.0001495934,0.02653072,-18.978662,3,2,7
4.143914,-32.23214,-0.0032253982,0.08466257,-15.362964,3,2,7
7.6672873,-66.08147,-0.09770297,1.3504108,-3.336389,3,0,7
6.2410874,-35.883316,-0.0041517466,0.044159792,-18.275286,3,2,7
9.13389,-37.434772,0.0018559734,-0.010973248,-11.240953,3,2,7
9.0830345,-27.65687,-0.02421676,0.105763584,-20.843622,3,2,7
13.129091,-34.279816,-0.018211754,0.05977364,-17.127327,3,2,7
16.388372,-33.301353,1.8857144,-4.5509133,-13.156401,3,0,7
18.933748,-36.173004,-0.018734718,0.041379623,-12.944524,3,2,7
31.862482,-58.303658,1.1534649,-2.2913482,-2.2567306,3,0,7
9.603536,-17.568695,0.014982951,-0.037603915,-18.066029,3,2,7
12.634582,-20.111912,-3.204367,6.366874,-14.307314,3,0,7
12.702619,-20.183523,-3.0089085,5.9588985,-19.281923,3,0,7
13.331527,-19.964527,-3.569361,6.5653563,-18.218288,3,0,7
19.528572,-28.59969,0.65729785,-1.0994527,-9.119602,3,0,7
28.186472,-38.993107,-0.010206033,0.015418084,-10.43544,3,2,7
29.206757,-17.28297,-0.024642522,0.015405888,8.109442,3,2,7
32.95386,-18.630697,0.03658374,-0.02165823,5.5293636,3,2,7
10.482544,5.9811416,0.01091363,0.0077563124,5.6337395,3,2,7
14.836756,8.688689,14.236887,9.640572,-7.907469,3,1,7
4.335247,4.544981,-0.0031711368,-0.011240418,-19.966082,3,2,7
4.140204,4.5629754,-0.009606202,-0.04216389,-18.265064,3,2,7
10.597675,15.506245,-0.011386644,-0.022827702,-10.707742,3,2,7
4.8642244,16.796274,-0.00033944575,-0.0034554573,-2.3396842,3,1,7
-2.9278402,5.861767,-0.067319155,0.053881407,0.027423859,3,2,7
-3.106613,6.8515596,-0.050203934,0.046817213,-2.4525318,3,2,7
-4.241635,7.588103,3.6782556,-3.2731264,-15.43342,3,0,7
-6.1870975,18.748243,-0.025413373,0.04787092,14.752675,3,2,7
-5.148295,5.8472724,0.057251558,-0.033682026,-9.696693,3,2,7
26.51723,18.34324,6.2310987,4.68777,4.61092,3,0,7
19.010721,19.942955,-0.0052430104,-0.0063629523,8.603007,3,2,7
19.02983,21.01737,-0.022632059,-0.028978951,-0.76465607,3,2,7
18.45039,21.39793,4.6553392,6.3057976,-0.2257142,3,0,7
12.655787,17.220966,0.011711977,0.020461183,7.757406,3,2,7
20.057737,29.9804,2.818097,4.894377,-11.085791,3,0,7
12.031639,20.700527,-0.0054155053,-0.012295545,25.22572,3,2,7
29.182291,58.964436,0.7988719,1.7929353,1.3896682,3,0,7
5.550505,21.544548,0.0018696443,0.017172972,-2.9392745,3,2,7
12.254782,47.95878,0.0038556247,0.020272765,-6.1055818,3,2,7
4.863033,37.09141,-0.00068428146,-0.015858274,20.464622,3,2,7
4.7128778,47.504543,-0.0008047347,-0.026564963,5.898027,3,2,7
5.89682,54.13008,0.00086901797,0.017823657,11.654542,3,2,7
5.082072,55.282204,0.16927546,5.1689625,-1.0602707,3,0,7
4.259502,56.141235,-0.02332943,-1.3442363,6.1223006,3,0,7
5.1999307,68.0448,-0.0012505903,-0.044220798,4.6417603,3,2,7
4.195263,85.23491,0.00015939957,0.015026159,16.43937,3,2,7
4.1285467,91.87845,0.00022451114,0.024670037,6.768074,3,2,7
-0.18233435,20.339718,-0.6772255,3.7846355,3.4742827,3,1,7
1.4636095,55.47885,-0.037096303,1.1027702,-4.023781,3,0,7
0.46748573,65.11926,0.04191304,-0.9504761,-1.5594864,3,0,7
1.8833469,73.961296,-0.09297004,4.7949986,-0.91111296,3,0,7
-2.0129719,79.04675,-0.20907359,3.0758884,8.936055,3,0,7
-0.47378618,80.860504,0.14404987,-3.0527656,5.021474,3,0,7
-1.3868477,80.931175,-0.181194,3.09466,9.660028,3,0,7
1.9353775,86.6043,-0.96161383,60.393112,4.6306353,3,0,7
-4.020336,55.7687,0.002972442,-0.022287855,-0.4509369,3,2,7
-6.712068,74.75146,-0.00449912,0.033195782,12.0560665,3,2,7
-6.1373553,37.91315,-0.010404679,0.04083094,9.513187,3,2,7
-6.335816,41.78812,0.0018276,-0.007759242,10.166227,3,2,7
-6.455803,46.63868,-0.003138397,0.014720822,21.425083,3,2,7
-7.543966,48.514446,0.31649712,-1.390327,-5.461824,3,0,7
-6.756455,49.61008,-0.0061681336,0.02988948,6.99719,3,2,7
-7.7359967,57.304028,-0.002155273,0.011019571,15.808474,3,2,7
-10.008576,58.269745,0.005739076,-0.024748942,1.6560609,3,2,7
-6.978091,59.2268,0.007270808,-0.041275777,0.9155289,3,2,7
-10.122393,58.986538,0.0012345356,-0.0053445417,-1.9563308,3,2,7
-9.044168,64.39018,5.479089e-05,-0.0002819023,0.057130456,3,2,7
-6.5886345,25.663218,-0.022975823,0.057588033,-4.0323067,3,2,7
-6.0694675,30.61456,-0.003365747,0.010682122,7.068903,3,2,7
-12.621949,54.446987,-0.010311259,0.03469193,-1.607733,3,2,7
-19.682049,92.10629,0.29919124,-1.1876495,5.525319,3,0,7
-6.7068963,20.459791,-0.0061226687,0.011981314,12.311402,3,2,7
-16.52459,57.709663,-0.018597405,0.053313784,5.405054,3,2,7
-16.825535,58.35508,-0.015006726,0.04285823,-0.25037217,3,2,7
-7.588095,19.975994,0.007254669,-0.012725243,9.267635,3,2,7
-7.9816904,23.07024,-0.007521351,0.014795585,3.411725,3,2,7
-11.826863,30.407818,1.8851466,-3.680138,-3.1121626,3,0,7
-12.972853,37.76698,-0.022093074,0.050083354,2.3656054,3,2,7
-15.2563505,41.97727,1.4818448,-3.282073,1.848073,3,0,7
-14.68701,42.975056,1.3521881,-3.1647053,-6.3050504,3,0,7
-10.308106,21.029678,-0.009652705,0.014294756,21.193802,3,2,7
-11.434666,25.675257,1.5230503,-2.5632315,-6.469533,3,0,7
-12.244849,28.948633,-0.014510793,0.026203852,15.554934,3,2,7
-12.616748,29.510098,-0.006757643,0.0121563235,4.422399,3,2,7
-34.867413,70.20223,1.3969324,-2.5372953,4.2329698,3,0,7
-11.414865,19.012455,-0.021614395,0.026638476,8.908047,3,2,7
-22.826004,38.10228,3.539336,-5.042931,2.8804874,3,0,7
-46.27576,67.45306,2.2166975,-2.9768243,15.726012,3,0,7
-16.942225,19.299583,0.0074410755,-0.0067721265,18.649994,3,2,7
-17.218046,20.989052,-0.016248513,0.015926883,7.369011,3,2,7
11.944026,4.723633,-0.030312408,-0.015087284,-24.048538,2,2,4
11.530664,5.7249684,-0.036316883,-0.023790793,-22.981098,2,2,4
11.335335,6.2267833,-0.11513764,-0.085125394,-20.077662,2,2,4
12.683264,4.593058,-0.057381425,-0.025318207,-16.682753,2,2,4
14.011989,4.602214,-0.036167905,-0.013902192,-21.264639,2,2,4
15.267989,5.449276,-0.04215059,-0.017547771,2.6636505,2,2,4
15.674237,4.7958555,-0.066188745,-0.022946851,-16.748102,2,2,4
15.856906,8.998147,14.01116,9.691388,-13.817537,1,1,2
16.290483,8.84831,14.196337,9.305847,-14.316116,1,1,2
4.5953054,4.5228596,0.0012494152,0.0064957202,-16.670977,2,2,4
4.674317,4.534779,5.5855387e-05,0.00026303416,-13.727692,2,2,4
4.9370694,4.507568,-0.015074886,-0.05329151,-19.653364,2,2,4
5.0525575,4.5357437,0.022186434,0.0713605,-21.230204,2,2,4
5.6685863,4.5219803,-0.0026779044,-0.005659061,-21.699993,2,2,4
5.5786514,4.564824,-0.013595665,-0.030573305,-18.457588,2,2,4
5.78422,4.526982,0.0065515456,0.013030032,-21.90285,2,2,4
6.0346117,4.529646,-0.0012555363,-0.0022110888,-19.723549,2,2,4
6.1325846,4.529498,-0.034363706,-0.057905767,-23.840622,2,2,4
6.2714005,4.5472317,-0.03508611,-0.055977594,-23.722853,2,2,4
6.4113703,4.5465894,8.094187e-05,0.00012203252,-23.70443,2,2,4
6.538015,4.5635705,-0.050171692,-0.07238267,-20.00228,2,2,4
6.60943,4.5522294,-0.008321457,-0.011659204,-20.031977,2,2,4
7.063773,4.631705,-0.001076915,-0.0013216017,-26.301456,2,2,4
7.3177133,4.5458117,0.004433222,0.004930813,-22.58712,2,2,4
7.554679,5.018193,0.072710015,0.084980555,-26.04084,2,2,4
10.403843,6.020927,-0.037846494,-0.030773725,7.9169893,2,2,4
11.053629,6.5637774,-0.438529,-0.3574603,-23.315205,0,0,0
11.478876,7.136956,-0.04799499,-0.040549506,-22.771317,2,2,4
12.810935,8.84982,-8.313623,-7.5695486,-9.875986,1,1,2
12.73712,9.479279,-7.657409,-7.5730114,-10.77392,1,1,2
13.367012,8.930968,-8.617586,-7.4609227,-3.6650887,1,1,2
13.134162,9.766922,-7.72771,-7.555027,-13.566927,1,1,2
14.112351,8.769024,-9.408333,-7.404746,-9.059853,1,1,2
13.341942,10.225125,13.22246,13.28268,-20.170807,1,1,2
13.7682705,10.39162,13.323873,13.032538,-20.979017,1,1,2
15.1334715,8.884883,13.943564,10.123452,-20.131117,1,1,2
14.110621,10.257468,13.422376,12.514747,-20.366013,1,1,2
4.337588,4.5106053,0.00549975,0.04388174,-16.42689,2,2,4
4.488453,4.5104175,-0.0029625092,-0.017962202,-15.691496,2,2,4
3.73466,5.916117,-0.0024063918,0.100143634,-0.9081249,2,2,4
10.664747,15.262817,-0.017646555,-0.03776533,-14.175656,2,2,4
10.246628,16.436487,-0.025236774,-0.06218277,15.420415,2,2,4
9.967639,16.563,0.016349796,0.04246433,1.2859259,2,2,4
4.7929544,16.791832,-0.00489614,-0.084449865,-0.9885578,1,1,2
12.26357,-4.989294,4.4721174,-3.0276642,-9.009325,0,0,0
31.339838,1.6419046,12.815453,0.43926543,14.978468,1,1,2
31.958755,2.2197266,12.749784,0.6895745,6.8313503,1,1,2
46.09426,0.55339223,0.19349425,-0.0006716743,1.6179397,2,2,4
49.644882,0.59461355,14.1131315,-0.032485265,13.7787485,1,1,2
50.475494,0.075146675,14.135914,-0.18948369,0.12109542,1,1,2
61.964935,2.9154422,0.84333545,0.032154955,-6.292341,0,0,0
63.860676,3.6834931,11.011389,0.5475338,15.141462,1,1,2
64.67339,3.939463,10.9969015,0.585793,1.739702,1,1,2
77.3319,0.47903287,13.001073,-0.039100725,4.4746065,0,1,1
78.1959,1.4310899,12.990503,0.12776127,-4.8860683,0,1,1
80.83102,5.4440675,-0.013284621,-0.0008187908,-5.18454,2,2,4
40.6705,3.9694202,13.125985,1.1658185,-9.586024,0,0,0
41.931618,3.5682514,2.1407416,0.1612799,-7.5904922,0,0,0
46.385765,5.9606647,0.025753992,0.0031859071,-0.2646209,2,2,4
53.646828,5.9919906,-0.063480884,-0.0067475736,-8.159998,2,2,4
56.483765,6.289033,0.00191281,0.00020315459,-2.5951705,2,2,4
56.83355,5.8570366,0.03146483,0.003063138,1.7443025,2,2,4
57.975132,6.569421,0.01443414,0.0015655522,5.9519486,2,2,4
61.189518,5.8661633,-0.044301942,-0.003992203,-4.9330473,2,2,4
62.424816,6.798853,-0.017032463,-0.0017737357,19.554441,2,2,4
73.44613,5.1680684,3.469558,0.22277752,-7.0650406,0,0,0
77.572556,7.711233,0.0022271217,0.00021183463,2.2394044,2,2,4
78.189316,8.709603,-0.02700945,-0.0029104934,-5.521257,2,2,4
79.521416,7.3735642,-0.02212355,-0.0019513636,-2.8195221,2,2,4
79.73104,5.841784,3.6544712,0.24766377,-1.5340621,0,0,0
81.562515,11.150459,-9.930951,-1.3356454,2.6955597,1,1,2
83.20308,9.824219,-9.956965,-1.1450217,-4.0879946,1,1,2
89.14398,8.23942,13.017701,1.1508132,4.291066,0,0,0
89.160324,8.255623,-0.030385934,-0.0026914869,1.9685256,2,2,4
29.853245,5.5680656,-0.034574676,-0.0064752134,4.4546256,2,2,4
33.827503,5.906238,0.047564913,0.008263428,1.1567123,2,2,4
35.291336,7.035362,0.06483326,0.013067921,-1.0506821,2,2,4
36.867317,6.540442,0.071993604,0.012738827,-9.8394575,2,2,4
37.65954,7.708284,2.1775877,0.4515196,-16.429543,0,0,0
42.12554,8.2053385,1.7433113,0.34193015,-7.150546,0,0,0
42.974716,8.447514,14.062882,2.7854574,0.09956056,0,0,0
44.160183,8.33643,14.1268,2.6768692,-11.819365,0,0,0
47.54759,6.7156672,0.038184892,0.0052579604,-6.8496094,2,2,4
56.705673,9.603483,-13.000649,-2.1903605,-1.5884125,1,1,2
91.532875,18.612368,-0.01391453,-0.0028428657,1.9045899,2,2,4
94.61685,19.915375,-0.01938013,-0.0041032326,-1.6323563,2,2,4
96.18619,19.184109,-0.034524318,-0.0069119204,0.8028717,2,2,4
34.88602,8.380492,0.08839841,0.02188303,-4.0028906,2,2,4
35.765263,8.134202,0.15959065,0.037186,-7.773239,2,2,4
45.795982,12.281999,-10.929349,-3.0184987,-4.186952,1,1,2
46.306282,12.2701235,0.07919549,0.021587325,-7.99595,1,1,2
58.409595,12.970621,-10.196556,-2.2936575,3.498378,1,1,2
58.971073,14.028444,-10.126719,-2.4491162,-9.930743,1,1,2
73.12187,15.996862,-0.22311614,-0.049276423,16.537493,2,2,4
73.43412,18.7207,-0.040252205,-0.010425902,18.182049,2,2,4
76.9645,20.498331,0.027783426,0.0075243725,-1.9214004,2,2,4
78.889786,19.240807,0.009429339,0.002330109,3.604924,2,2,4
78.1206,22.277802,0.012166166,0.0035351065,-3.3907547,2,2,4
80.05803,19.006119,-0.027940769,-0.006712602,14.644227,2,2,4
82.0896,19.320747,-0.009760025,-0.0023231485,15.060457,2,2,4
83.196205,19.173512,-0.046157394,-0.010747793,6.838463,2,2,4
83.97522,19.496004,-0.0024673573,-0.00057887204,-1.5584793,2,2,4
84.98248,19.270199,0.016624782,0.0038056718,-0.05013728,2,2,4
86.26536,19.39085,-0.04002425,-0.0090781385,0.33188176,2,2,4
87.81367,19.266428,-0.026446648,-0.0058486997,12.775747,2,2,4
89.47699,19.494722,-0.031078441,-0.006822369,17.82871,2,2,4
42.620384,14.017969,3.0419662,1.0452119,-10.997357,1,1,2
44.489212,13.514817,17.349539,5.4722004,-1.5173614,1,1,2
51.11301,18.230335,-0.023980482,-0.00889649,-4.284845,2,2,4
52.18226,18.766035,0.13761002,0.051447667,10.642572,2,2,4
54.10339,18.661438,0.12919779,0.046186734,7.369901,2,2,4
55.14426,16.684692,15.401383,4.800428,-7.191571,0,0,0
54.964333,18.27526,-0.0509991,-0.01753907,-1.0260513,2,2,4
56.474903,18.491611,-0.001523952,-0.000515321,3.0763886,2,2,4
57.21797,18.13381,-0.044555016,-0.014557594,3.51279,2,2,4
58.145985,18.611233,-9.685984,-3.1958141,-9.366234,0,0,0
73.61849,21.793571,0.0079617025,0.0024074595,16.941769,2,2,4
25.440706,10.007072,7.080613,3.0536435,-18.639864,0,0,0
40.4858,17.910646,-0.042520083,-0.019980399,-3.5022874,2,2,4
41.382236,18.419275,0.03858457,0.018220948,-7.05419,2,2,4
42.358463,17.91822,-0.04590397,-0.020530293,3.1819694,2,2,4
42.7604,18.645136,-0.04083274,-0.018836543,-5.436351,2,2,4
44.278885,18.338785,-0.053689063,-0.023429887,7.348348,2,2,4
44.591404,18.684237,-0.013389597,-0.0059119416,9.837069,2,2,4
45.42742,19.882334,0.09383399,0.043302063,0.3597458,2,2,4
46.610455,18.13534,-0.065388605,-0.026668081,-3.9870605,2,2,4
48.197525,18.284296,0.053632863,0.021270836,15.624132,2,2,4
49.329693,18.197023,0.029118959,0.011205159,-4.7324615,2,2,4
50.47152,18.943228,0.12899329,0.050486535,-6.3803267,2,2,4
34.471504,18.239086,0.008294933,0.0047526425,-4.8124647,2,2,4
36.525,17.992886,-0.053785745,-0.02847423,3.2066453,2,2,4
36.723965,18.086842,-0.06348669,-0.033587944,4.2581244,2,2,4
38.795475,18.243357,0.0027591994,0.0013855723,2.5711472,2,2,4
39.57391,18.491316,-0.03502332,-0.017447293,-3.9770477,2,2,4
45.492992,22.185135,0.13746999,0.07094281,-4.9272356,2,2,4
47.75543,23.727987,0.19950008,0.10465977,-1.6083724,2,2,4
49.236595,23.43041,0.24872066,0.124591164,-7.8811235,2,2,4
29.454683,18.051477,0.006309211,0.004277222,-4.870755,2,2,4
30.856268,18.07972,-0.03825803,-0.024629844,-2.5626113,2,2,4
31.208939,17.808096,9.606079,6.0090714,-9.83024,0,0,0
31.708414,17.953669,0.032976333,0.020430706,-5.782266,2,2,4
32.422413,17.916033,-0.03428565,-0.020665722,-0.63379365,2,2,4
31.734974,19.767586,9.646481,6.598575,6.3549256,0,0,0
33.69712,18.156517,-0.03451401,-0.020192778,2.279409,2,2,4
41.686558,23.447296,15.401774,9.261978,-2.218045,0,0,0
57.150597,31.290428,0.022986569,0.013194992,-5.886203,2,2,4
26.647688,18.384129,0.022281492,0.017291302,1.6938057,2,2,4
31.292953,20.331213,9.914271,7.094722,-4.693915,0,0,0
48.84492,30.812206,6.7661815,4.5291767,-3.7871978,0,0,0
23.115551,18.769993,-0.058912512,-0.055285294,-6.9322395,2,2,4
26.507975,21.064722,-0.019155733,-0.01722455,4.914363,2,2,4
26.457653,22.09858,-0.006002043,-0.005683564,1.0541267,2,2,4
28.635046,22.083027,8.579105,7.404517,-10.744385,0,0,0
32.215134,24.964798,8.704341,7.448706,-5.2701607,0,0,0
18.60803,17.635622,-2.3482475,-2.6965659,-12.120308,0,0,0
20.88822,19.969414,-0.03973019,-0.04495934,-4.6776733,2,2,4
21.852694,20.797962,-0.014922333,-0.01666835,-9.886082,2,2,4
23.408295,20.14361,-0.025017284,-0.024883313,12.295575,2,2,4
27.032658,23.259106,0.054018736,0.052588467,-9.539904,2,2,4
27.083384,23.919697,0.13174044,0.13171953,-3.13488,2,2,4
33.46512,30.690428,0.19705771,0.19962242,-3.3926163,2,2,4
18.944078,18.844814,-0.033160526,-0.039889187,6.178198,2,2,4
18.901667,19.924212,-0.030489206,-0.03896716,10.108307,2,2,4
18.805002,20.467768,-0.03454353,-0.045690753,6.7924066,2,2,4
19.196842,21.22244,-0.019378686,-0.02593089,4.4616823,2,2,4
26.743465,26.037437,0.020327974,0.022507902,-11.436001,2,2,4
26.812757,27.505919,0.06991833,0.08165576,-12.068486,2,2,4
29.323555,29.004372,-1.2334085,-1.3710126,-6.1301193,0,0,0
27.837088,30.688116,-1.3727778,-1.7169317,-7.4339356,0,0,0
30.276112,29.472385,0.12919228,0.14071603,2.8829117,2,2,4
36.5026,36.78966,0.1659068,0.18342657,-7.8037033,2,2,4
40.432674,42.263653,6.1370544,6.9745626,-3.1824417,0,0,0
41.886826,42.483368,6.2925587,6.91418,-4.066971,0,0,0
51.387486,56.602684,-0.09765035,-0.1148581,-3.2658508,2,2,4
16.395807,20.0386,-0.04725379,-0.072896965,-5.4140515,2,2,4
19.097355,22.844122,-0.024701716,-0.035898477,-8.170185,2,2,4
26.17952,29.9834,5.1276355,6.727502,-5.025453,0,0,0
26.525072,29.92922,0.023122096,0.029818607,-5.450146,2,2,4
30.337284,34.148746,0.079164825,0.10000891,-7.8800874,2,2,4
32.48028,41.12407,4.5920525,6.4859405,-5.9659314,0,0,0
37.28053,42.630566,5.648587,7.0869155,2.509172,0,0,0
61.521553,77.347,-2.7407172,-3.6431165,7.8772063,0,0,0
12.5649185,17.32705,-0.022521399,-0.04301757,13.591395,2,2,4
13.502295,17.924847,0.10895186,0.19462992,1.7157125,2,2,4
13.26462,19.533995,0.039961074,0.080027334,11.231699,2,2,4
14.609628,20.286938,-0.6680592,-1.2172732,3.4216251,0,0,0
15.772167,20.491737,-0.06683124,-0.11103826,-11.393341,2,2,4
23.469904,34.182056,0.052498993,0.08963707,-7.3474565,2,2,4
46.30219,62.125282,-2.758066,-3.9916646,0.116076946,0,0,0
10.17124,17.555641,-0.944062,-2.5213387,-5.7284155,0,0,0
12.562945,20.51116,-0.056229524,-0.12799945,2.8596811,2,2,4
13.521004,20.287033,0.0011604296,0.0023526927,3.2340221,2,2,4
13.781497,21.261385,0.026381565,0.05467335,1.4661493,2,2,4
14.095616,22.85467,-0.040672626,-0.08803462,-0.1291666,2,2,4
18.143835,29.001307,-0.15309317,-0.3033315,2.8176785,2,2,4
18.202423,29.149467,-0.030768609,-0.061032273,-0.6702671,2,2,4
11.690871,20.606794,-0.02514202,-0.06391333,12.152025,2,2,4
19.4628,35.107082,-1.2415111,-2.7377636,-1.5329838,0,0,0
9.283821,22.422752,-0.0038537171,-0.015434389,8.250069,2,2,4
5.23809,20.861696,0.00053269777,0.007793464,4.8647633,2,2,4
10.02131,38.413128,-0.012456653,-0.07624668,7.517687,2,2,4
4.9783006,37.036118,-0.0012129592,-0.03941186,28.940895,2,2,4
2.4353502,26.157148,0.6094962,-10.891128,15.179052,0,0,0
4.2025447,42.518024,4.1050178e-05,0.0050114016,23.745527,2,2,4
2.0947042,53.137913,-0.0057670646,0.17131011,26.538624,2,2,4
4.9867544,66.982346,-0.076470405,-4.4984503,19.529675,0,0,0
4.251012,67.18357,-0.027087072,-4.6056085,18.620409,0,0,0
0.621131,45.108795,-0.26575804,3.643863,18.611479,0,0,0
25.652723,-14.310793,0.061138213,-0.042111903,13.660873,2,2,4
46.450523,-21.274786,1.9916383,-1.0275954,19.30121,0,0,0
34.916946,-13.6053095,0.2232593,-0.102836676,9.482481,2,2,4
35.92588,-13.506296,13.441418,-5.955014,7.096281,0,0,0
28.62253,-9.939085,0.03925735,-0.016866704,1.4656105,2,2,4
44.175743,-13.396306,0.12474003,-0.04361506,2.4167128,2,2,4
33.85198,-9.42738,0.0048777014,-0.0016470515,-1.6013708,2,2,4
34.448856,-9.320671,0.01075444,-0.003523071,-3.2197113,2,2,4
38.814556,-9.605145,0.006692304,-0.001972995,10.780307,2,2,4
43.88436,-9.328466,0.009913805,-0.002483994,6.4178944,2,2,4
52.18116,-13.130374,0.17641863,-0.050494146,-1.2756424,2,2,4
53.91401,-13.684586,0.10270329,-0.029515002,15.781948,2,2,4
54.59855,-13.417197,0.08660365,-0.024096092,20.550985,2,2,4
60.16216,-12.999718,0.09544855,-0.023225011,4.3887987,2,2,4
59.746754,-16.729877,0.8680813,-0.2707359,1.8908052,0,0,0
45.740536,-8.576446,-0.042351346,0.009380728,2.651349,2,2,4
51.750225,-7.349375,1.2374678,-0.20799321,3.4068923,1,1,2
54.359234,-8.631178,-0.00042520542,7.856885e-05,3.3209076,2,2,4
34.11303,-2.7565594,12.473851,-1.4251994,2.7834206,1,1,2
51.646954,-6.691151,1.5204751,-0.23517008,-0.3957944,1,1,2
59.13489,-8.078169,0.04490054,-0.0071306257,5.5125947,2,2,4
64.253204,-8.759183,-0.024366023,0.003816367,9.177456,2,2,4
65.82888,-8.752093,-0.02794842,0.004262963,1.2671633,2,2,4
67.87622,-8.421189,0.0039077853,-0.00055679085,24.203554,2,2,4
76.27496,-8.525679,0.0061539095,-0.00078400923,3.3809543,2,2,4
90.5038,-9.496934,0.0029625285,-0.00034865396,6.3586197,2,2,4
32.797337,-0.8685307,12.474296,-0.67616135,17.414114,1,1,2
32.87097,-1.1845734,12.485552,-0.8110704,16.243034,1,1,2
33.17398,-0.7706539,12.476277,-0.62592256,21.347628,1,1,2
34.053585,-0.97135633,12.4935255,-0.6915749,7.6841636,1,1,2
34.920357,-1.2924602,12.680877,-0.81345254,0.25332355,1,1,2
35.12207,-0.42002434,12.894152,-0.46195796,2.6140037,1,1,2
36.180588,-0.41421312,13.068915,-0.4505351,-6.5479417,1,1,2
36.7188,-1.5604892,12.482004,-0.8586874,2.453064,1,1,2
37.709908,-1.7190702,12.469498,-0.8911274,-1.7914014,1,1,2
39.531387,-1.3660517,12.467822,-0.7221239,12.701944,1,1,2
39.556458,-1.5264604,12.468778,-0.7777027,11.601209,1,1,2
40.802387,-1.9819365,44.40705,-3.2238538,0.14649153,1,1,2
43.048923,-0.31494802,12.7316,-0.32973367,3.5289521,1,1,2
43.736767,-0.65362877,12.772887,-0.43357933,-5.656729,1,1,2
45.827232,-3.180613,75.39711,-6.9717937,-2.0788422,1,0,3
81.00499,-5.24687,0.9013642,-0.06948337,-0.2489667,0,0,0
102.800125,-1.09634,10.35953,-0.18808587,15.103302,1,1,2


==> resources/example_data_evaluation_fr_mirror.csv <==
x,y,v_x,v_y,rcs,gt_label,prediction,confusion_value
5.3614964,13.032957,0.016380023,0.03080294,4.195056,3,2,7
6.019923,15.564673,-0.012958681,-0.026720295,-11.051561,3,2,7
5.154726,16.032185,-0.003805743,-0.009215225,-14.952766,3,2,7
7.201997,15.589783,0.024621865,0.043622997,-16.70342,3,2,7
0.34230807,12.075976,-0.0042957715,-0.033179235,-18.569109,3,2,7
0.71275556,12.024852,-0.0042920723,-0.02629008,-19.278946,3,2,7
-1.1726557,12.400673,9.496842e-05,-0.017277842,-1.2668808,3,2,7
-1.3366951,12.551996,-0.0010627568,0.054609675,-5.8583746,3,2,7
-0.05718503,12.7982645,-0.00052526454,-0.0059581352,-8.288167,3,2,7
1.2873942,12.953325,0.0037684443,0.019008135,-11.879815,3,2,7
1.4070961,13.639089,0.014030689,0.0712283,-21.387777,3,2,7
-0.1670848,16.035866,-0.0008571784,-0.013802799,2.184774,3,2,7
3.0781345,15.636811,-0.015287807,-0.053932194,-13.210397,3,2,7
4.169847,15.859855,-0.010400093,-0.029541438,-8.869191,3,2,7
-2.430915,11.859378,-0.0014942473,0.012430438,-19.579617,3,2,7
-1.9417415,11.970929,0.001540055,-0.020545911,-18.042583,3,2,7
-2.030507,12.062274,-0.012479868,0.15168944,-17.934063,3,2,7
-3.746348,11.828832,0.0021672272,-0.009010644,-15.146612,3,2,7
-2.915757,12.356103,0.0045325505,-0.028832281,-15.745916,3,2,7
-1.1570259,15.49027,-4.240361e-06,0.0012980247,15.166026,3,2,7
-2.4503338,18.125786,-0.0009448467,0.012161158,-12.959347,3,2,7
-1.3493499,18.19699,0.0001447204,-0.010446976,-9.363441,3,2,7
-1.4082118,18.922005,0.0025707143,-0.15527049,-14.280757,3,2,7
-5.288366,12.843078,-0.015456552,0.04430262,-6.248953,3,2,7
-7.0176272,15.583476,-0.002530211,0.0063032256,-3.9706578,3,2,7
-7.8389196,15.625413,-0.0034557227,0.0075797546,3.4541025,3,2,7
-9.315143,12.806105,-0.004205739,0.0061203362,4.6095037,3,2,7
-10.609168,12.868573,-0.024286488,0.03068807,11.751862,3,2,7
-11.866725,12.715745,-0.032405727,0.035700265,5.0878716,3,2,7
-11.909732,15.533467,0.03722405,-0.05055648,3.6328497,3,2,7
-12.335183,15.44092,0.04613506,-0.05990407,5.8790627,3,2,7
-13.626895,15.591321,-0.019470017,0.022906015,4.3390512,3,2,7
-14.56749,12.925722,-0.0409244,0.036675967,7.369932,3,2,7
-14.582069,15.566562,-0.022895072,0.024983807,-0.98419285,3,2,7
-15.172458,16.459305,-0.27616286,0.30623713,-8.479523,3,2,7
-17.10436,15.616302,-0.07647288,0.07052809,4.419157,3,2,7
-18.55725,12.9475155,-0.04558549,0.031568393,9.515821,3,2,7
20.402296,12.574293,0.18348898,0.099881224,10.805796,3,2,7
21.772276,12.529879,0.17921358,0.09136525,-1.349144,3,2,7
17.555376,12.906209,0.06897269,0.044498194,-0.975132,3,2,7
18.9643,12.823693,0.12466521,0.074271016,-0.290205,3,2,7
13.383304,13.10664,-0.02635836,-0.022265231,-1.7084045,3,2,7
14.711975,13.141535,-0.030806674,-0.023905326,5.192437,3,2,7
48.908417,39.295506,-0.0705677,-0.05422045,9.4896145,3,2,7
10.703472,13.087879,-0.01152598,-0.011926571,-2.6375704,3,2,7
11.976367,15.753049,0.084639885,0.09630091,-9.897245,3,2,7
10.515631,15.649288,0.041801542,0.0531638,-13.500111,3,2,7
11.264942,15.867847,0.020979945,0.025437405,-6.0403147,3,2,7
7.7867327,15.826,0.0021035185,0.0035377298,-3.8300948,3,2,7
9.1456375,15.607372,0.026163405,0.037613396,-7.2010026,3,2,7
-1.6773578,24.351562,0.0026837026,-0.11095015,-18.69202,3,2,7
-1.8560585,27.32569,0.01631709,-0.5781481,-13.872275,3,0,7
0.040752407,28.010273,0.0011177295,0.026383953,-18.37968,3,2,7
0.6383331,38.56682,-1.7062855e-05,-0.00036811345,-16.793488,3,2,7
0.52143294,40.156982,-0.0010434727,-0.025143217,-0.7695953,3,2,7
-0.01677682,40.609142,0.00033423278,0.012159542,-11.328974,3,2,7
0.4415394,41.154507,-0.0016384573,-0.04256764,-15.426387,3,2,7
-2.2635858,27.100647,0.018838082,-0.42815557,-17.312214,3,0,7
-3.1017597,29.928755,0.033995543,-0.49588215,-17.662685,3,0,7
-2.061889,30.038002,0.009611327,-0.29433405,-12.294731,3,2,7
-2.8222282,30.056282,0.02621547,-0.44674945,-18.412413,3,0,7
-11.129911,20.604239,0.027025579,-0.053237487,-18.526127,3,2,7
-11.94882,20.834885,0.011154571,-0.020550616,-19.007366,3,2,7
-24.646706,56.07335,-0.027305642,0.06404728,-6.979176,3,2,7
-17.444054,30.306494,0.015467181,-0.02787808,-9.963953,3,2,7
-31.073812,29.42636,-0.044392798,0.04231452,12.569008,3,2,7
-20.583693,15.658159,-0.051454607,0.03908694,7.719061,3,2,7
-24.757309,15.013494,0.118719615,-0.07103122,8.154852,3,2,7
-32.086506,20.331959,0.2702208,-0.16981757,5.109514,3,2,7
-22.630444,12.763062,0.02381601,-0.013167195,16.147556,3,2,7
-4.6914783,-5.65327,0.06080073,0.07394469,-12.68449,3,2,7
-4.214303,-3.0165212,0.122067705,0.075632766,4.6319447,3,2,7
-2.201906,-4.632237,0.5912339,1.5460792,-20.769157,3,0,7
-1.634143,-5.678817,-0.0020153993,-0.01115559,-18.437857,3,2,7
1.0098878,-17.23251,-0.0030717116,0.028262258,-23.227142,3,2,7
1.4861964,-18.28549,0.011639233,-0.089894086,-15.572831,3,2,7
2.6919034,-18.299608,0.008140975,-0.0409937,-16.627249,3,2,7
-0.81248087,-4.8407235,0.0040382557,0.35406715,-14.187696,3,2,7
-0.84250045,-5.7097573,0.00015975774,0.010261044,-12.384584,3,2,7
-0.7229559,-5.733247,0.00032907707,-0.035996784,-3.8234344,3,2,7
-0.31291276,-5.736203,-0.00122728,0.013113812,-9.653309,3,2,7
-0.15466155,-5.7305837,0.020765088,-0.16437745,-15.791575,3,2,7
-0.063265264,-5.7534432,0.0014907788,-0.010317525,-16.350573,3,2,7
0.26683792,-5.7076955,-0.004032107,0.01881986,-16.863754,3,2,7
5.7295938,-11.064995,-0.05220416,0.081832506,-24.422434,3,2,7
-0.75717425,-2.7601988,0.00011487449,-0.02128674,6.062428,3,2,7
0.8465115,-5.168944,5.1899095,-13.790308,-22.81252,3,0,7
1.5972441,-5.286384,5.6509185,-10.528684,-18.48201,3,0,7
1.9946396,-6.0039806,0.013753842,-0.025512248,-25.839672,3,2,7
1.5198854,-3.2117305,-0.018251881,0.018601002,2.014121,3,2,7
5.6192102,-3.152489,0.020602534,-0.007328393,-2.8939648,3,2,7
6.938098,-3.2775834,-0.058195483,0.018101966,1.4598236,3,2,7
6.471801,-6.120304,-0.041263964,0.02986601,-15.440657,3,2,7
3.891898,-18.390432,-0.057400968,0.21571682,-17.841076,3,2,7
6.7167935,-18.31131,0.009732209,-0.022666363,-14.961139,3,2,7
9.402779,-18.283068,0.0047120913,-0.00806297,-4.310869,3,2,7
10.821571,-18.182203,0.03355567,-0.050096348,-3.1017232,3,2,7
12.146428,-18.264587,0.018864673,-0.025394637,7.8529305,3,2,7
15.966281,-18.423864,-0.03623985,0.037992958,2.2735481,3,2,7
20.210989,-18.159319,0.072862215,-0.06001213,3.2467108,3,2,7
22.901684,-18.216562,0.08560958,-0.062702656,6.0634346,3,2,7
0.004298002,-2.7306564,0.013737643,-0.46291482,-5.1541176,3,0,7
0.17747998,-3.0903563,0.0041815117,-0.0427175,0.49814796,3,2,7
5.171614,-5.8306847,-0.014736629,0.014441748,-24.007553,3,2,7
1.6085887,-2.9538395,0.030306483,-0.040896814,-15.092267,3,2,7
2.9589074,-3.1891367,-0.052567493,0.04326566,-4.7038827,3,2,7
4.4082737,-2.9379318,-0.0060379743,0.0030162677,-12.469719,3,2,7
5.7379665,-3.1560464,0.02351969,-0.00993816,2.6598866,3,2,7
7.0510373,-3.1775458,-0.007189756,0.0024984432,0.045149997,3,2,7
7.9075265,-5.799959,0.015673062,-0.01002197,-23.716095,3,2,7
8.343582,-5.8032556,0.036899395,-0.022384457,-20.987423,3,2,7
9.600993,-5.7587543,0.13969292,-0.07306442,-21.930626,3,2,7
10.12901,-5.8463063,-0.0033037846,0.0016668126,-21.142775,3,2,7
11.926835,-5.7459197,0.13147438,-0.05527741,-23.073784,3,2,7
13.614654,-5.77966,0.04575343,-0.016974546,-5.811026,3,2,7
8.4023285,-3.164139,0.016705418,-0.0048512104,1.819938,3,2,7
9.705753,-3.3254144,0.018883483,-0.0050634737,-2.6759553,3,2,7
11.0845175,-3.119345,0.037918698,-0.008207833,2.3221245,3,2,7
15.091674,-3.2018874,0.012501895,-0.002058376,11.739395,3,2,7
50.18162,1.4925048,17.12052,0.7498959,18.254341,3,1,7
58.554718,7.0495744,17.952559,2.3761506,0.12898874,3,1,7
30.165314,6.2568045,-15.163064,-3.4944813,4.904566,3,1,7
31.274258,8.534775,17.764748,5.240811,2.305519,3,1,7
52.7618,15.250396,0.066447794,0.020076599,-0.00021076202,3,2,7
58.668667,14.74971,0.09279615,0.024426144,1.8228607,3,2,7
24.620886,9.052762,-12.639052,-4.99931,-2.8893242,3,1,7
38.744606,14.905659,0.46700665,0.18792763,6.1359253,3,0,7
46.019554,15.143294,0.0895427,0.03080529,6.597458,3,2,7
16.145058,13.7098055,0.7607573,0.6770292,16.936985,3,0,7
-2.4737475,-39.914814,0.9955152,16.141731,28.233395,3,0,7
3.9553235,-23.012484,-1.6342267,9.087561,2.8640995,3,0,7
9.843182,-18.048828,0.1506235,-0.26386186,-6.200012,3,2,7
11.129272,-18.12991,0.12430252,-0.19361596,1.6001382,3,2,7
12.339293,-18.191227,0.064150766,-0.09048521,5.1140857,3,2,7
37.093914,-46.799408,7.5820007,-9.406969,-3.1067963,3,0,7
16.143604,-18.42717,0.009456176,-0.010343399,4.936087,3,2,7
19.031448,-18.147884,0.071200565,-0.06505592,-12.801931,3,2,7
20.307663,-18.182144,0.110676065,-0.094973184,-1.0957062,3,2,7
49.52989,-44.007477,0.085524805,-0.07468263,-3.0849488,3,2,7
41.79336,-29.472582,11.713086,-8.050898,7.3508554,3,0,7
26.202,-18.119595,12.693487,-8.417127,-4.431535,3,0,7
32.412445,-17.95467,0.03689498,-0.019598199,-6.753825,3,2,7
33.540405,-18.346209,0.03187397,-0.016734118,-5.8210897,3,2,7
30.193531,-11.45624,-14.218354,5.052127,3.1931891,3,0,7
31.494413,-11.574323,16.402464,-5.6492753,-10.23721,3,0,7
33.345955,-10.918659,-4.3542233,1.3310632,-14.365103,3,0,7
17.01308,-5.2004285,28.387846,-7.471642,-13.629965,3,0,7
17.370977,-6.003907,0.0036127835,-0.0010979229,-10.644952,3,2,7
18.147028,-5.7940807,0.110992186,-0.03101298,-22.096422,3,2,7
20.639383,-5.9908624,0.083235495,-0.021247845,-14.130152,3,2,7
21.090479,-5.792729,0.013878725,-0.003337259,-13.978467,3,2,7
24.577913,-6.1050177,0.03601257,-0.0078901285,-11.754936,3,2,7
36.051353,-8.709449,-0.04125842,0.009143069,-13.680285,3,2,7
51.966644,-14.456722,16.063967,-4.2454805,-5.8238816,3,0,7
16.392815,-3.1935163,0.014893401,-0.0022505743,6.2374115,3,2,7
21.965815,-5.42742,0.24817947,-0.053187814,-12.876999,3,2,7
25.904371,-6.1049633,0.022262193,-0.0046282387,-4.9802933,3,2,7
28.26779,-6.309898,0.034758408,-0.0068746787,-5.330741,3,2,7
31.143847,-6.1072817,0.03352664,-0.0058020577,-2.762825,3,2,7
32.006565,-6.5250654,-0.020751342,0.0037649565,-5.5384293,3,2,7
33.548367,-7.1054,-0.053461935,0.010177941,-12.4689245,3,2,7
34.96807,-6.9508853,0.06943378,-0.012376477,-7.250684,3,2,7
40.66322,-9.268604,0.071161784,-0.014960899,-13.101753,3,2,7
43.019356,-6.61071,-0.022994276,0.003151007,-5.660138,3,2,7
59.44403,-9.487753,18.536167,-2.7352054,-4.6855774,3,0,7
19.08561,-3.1728742,0.018335298,-0.0023611349,6.077874,3,2,7
20.474606,-3.2808542,0.02410342,-0.0030207012,4.088024,3,2,7
23.091751,-3.2588031,0.007142925,-0.0007871533,16.661892,3,2,7
25.423355,-3.3901243,0.053942546,-0.0056785317,-9.069409,3,2,7
28.354372,-2.899945,0.034094296,-0.0026305728,3.8212616,3,2,7
29.737534,-2.90513,0.015621588,-0.0011520582,-11.15965,3,2,7
31.135328,-3.0675945,0.027015343,-0.0020437536,3.2277062,3,2,7
32.450317,-3.057646,0.018790316,-0.001358261,-2.815007,3,2,7
35.168026,-3.4673796,0.027398976,-0.002146443,-6.5029526,3,2,7
39.121147,-3.2199943,0.025112944,-0.0016102624,22.370739,3,2,7
40.417084,-3.3240428,0.028026013,-0.0018115595,14.389076,3,2,7
46.990913,-3.8377213,0.033298362,-0.0022151752,-2.5360076,3,2,7
51.41135,-6.8354464,0.029793518,-0.0035471201,-6.8484726,3,2,7
53.487988,-7.750917,0.01606285,-0.002112858,-7.306291,3,2,7
44.761585,-3.1129348,0.14961319,-0.008028568,1.359494,3,2,7
46.08834,-2.9745486,0.022838127,-0.0011218144,0.26410365,3,2,7
49.85212,-2.9046094,0.07216752,-0.0031764158,2.6822662,3,2,7
51.168037,-2.9714096,0.006120347,-0.00027044493,-4.1563263,3,2,7
52.4567,-3.29201,0.037661586,-0.0018532777,4.468938,3,2,7
55.121334,-3.4465542,0.024640072,-0.0012229647,13.035226,3,2,7
56.436543,-3.7029965,0.02617922,-0.001387946,-0.6839402,3,2,7
60.475685,-2.7459126,0.023067107,-0.00077662343,3.7513046,3,2,7
61.77338,-3.4133875,0.037154187,-0.00162575,-5.080246,3,2,7
67.034424,-2.8799193,0.013674464,-0.00044269758,-7.526085,3,2,7
9.50554,13.1064,-0.017923538,-0.023268929,5.1049,3,2,7
10.853965,13.115312,-0.037512057,-0.04271152,6.382824,3,2,7
3.9926786,12.947308,-0.06288741,-0.19031395,-14.168232,3,2,7
6.8412704,13.020873,-0.011459737,-0.020481367,-0.1363039,3,2,7
8.173817,13.131408,-0.03531175,-0.05336747,-0.23934603,3,2,7
0.12450641,12.879921,0.00064830756,0.043544713,5.8279305,3,2,7
-0.055402014,12.913063,3.3814472e-06,0.026683373,13.599749,3,2,7
2.788225,12.921879,0.013599031,0.058454644,1.425003,3,2,7
2.5608425,15.682429,0.00922204,0.05280853,-0.9907894,3,2,7
5.8030615,-3.1992798,-0.0035482892,0.0023562394,0.4709034,3,2,7
7.1503196,-3.196989,0.0017574194,-0.0009483046,0.85126495,3,2,7
9.903376,-3.3299062,0.18837994,-0.07606753,-17.074524,3,2,7
11.257609,-3.0051117,0.08373426,-0.027361182,-2.5035172,3,2,7
12.592485,-2.9699967,0.06644329,-0.019235559,-3.512741,3,2,7
13.889358,-3.0235252,0.06253297,-0.016660068,-5.312913,3,2,7
15.376834,-2.9869936,0.07599455,-0.018115317,-1.208888,3,2,7
50.17879,2.9875448,17.118092,0.78219914,16.866957,3,1,7
30.349674,6.3438644,-15.69623,-2.917524,-7.7749696,3,1,7
31.486345,6.4701853,-15.611749,-2.8597732,-2.2288117,3,1,7
32.217102,6.3130736,-15.615916,-2.7197487,-7.9095106,3,1,7
33.544933,6.10966,-15.665913,-2.5258012,-14.788054,3,1,7
31.53933,7.5874248,-15.398732,-3.3605194,-12.897722,3,1,7
31.78294,9.663829,-13.448728,-3.7895515,-17.991596,3,1,7
42.949604,13.467606,-0.0071724295,-0.0021306453,-9.138059,3,2,7
44.158768,13.206741,-0.0051138797,-0.0014474171,-11.3604355,3,2,7
51.703907,15.979077,-0.0028833817,-0.00085157616,3.330211,3,2,7
53.66897,13.441708,-0.008192493,-0.0019441532,8.349073,3,2,7
54.78673,16.230732,0.0014644578,0.0004149199,-1.5733261,3,2,7
56.25335,15.855883,0.01685907,0.004539986,-9.820852,3,2,7
58.332523,14.901012,17.46495,4.2500587,0.8822449,3,0,7
61.901672,16.156721,-0.007001704,-0.0017476015,-8.405223,3,2,7
64.49224,16.088015,0.0018376269,0.00043830177,1.1764466,3,2,7
23.437227,9.805991,-12.937009,-5.018564,6.5552087,3,1,7
23.679546,9.898959,-12.926481,-5.013917,6.4207406,3,1,7
24.712826,9.716439,-13.151575,-4.791518,-3.007525,3,1,7
25.664457,9.840766,17.306252,6.1555667,-13.3019085,3,1,7
26.232044,9.597096,17.285557,5.855247,-8.345052,3,1,7
30.430494,11.430002,16.196596,5.7045827,-17.425512,3,0,7
31.470242,10.445745,17.374216,5.375128,-16.763248,3,0,7
44.286713,14.486545,-0.056400217,-0.017545056,-14.307569,3,2,7
48.070885,15.960588,0.006707672,0.0021280055,1.0169556,3,2,7
49.256447,16.30513,-0.01839059,-0.005822629,-3.4605606,3,2,7
23.482836,10.467764,-12.680769,-5.2661257,-3.439022,3,1,7
23.627953,11.021905,-12.483836,-5.4446554,-3.027182,3,1,7
25.576328,12.909607,0.0055289767,0.0026352673,-18.172346,3,2,7
26.900206,13.157419,-0.0054404973,-0.0025157612,-7.117259,3,2,7
32.43323,15.955169,-0.022708615,-0.010667965,6.988649,3,2,7
35.78189,17.255276,-0.27818945,-0.12856758,-16.579044,3,2,7
21.614021,13.108832,-0.019981544,-0.011448787,-1.2818902,3,2,7
22.894735,13.222423,-0.031245956,-0.017058583,4.864646,3,2,7
24.083689,12.9917755,-0.008429396,-0.0042947987,-13.194379,3,2,7
26.491215,16.02942,-0.009788677,-0.0056550987,-4.361491,3,2,7
28.749895,15.920009,-0.03787396,-0.020021034,3.5582078,3,2,7
29.438942,15.677159,-0.040663987,-0.020658944,2.3799355,3,2,7
31.280596,15.750261,0.13360153,0.06419772,5.359774,3,2,7
42.67939,22.39308,-0.07709743,-0.03914919,-15.691869,3,2,7
75.31211,36.953407,-0.03159457,-0.015200691,-6.1464705,3,2,7
17.533125,13.162963,-0.041708354,-0.029570138,5.09358,3,2,7
18.863956,13.1567745,-0.035024058,-0.023073154,0.8399544,3,2,7
20.224295,13.1575365,-0.024883732,-0.01529431,11.0828495,3,2,7
21.727545,15.95641,-0.034968507,-0.024502365,1.044912,3,2,7
22.89317,15.941672,-0.029871656,-0.01984875,-5.2121277,3,2,7
24.017857,16.012592,16.890377,10.748565,-20.176695,3,0,7
25.521715,15.979846,-0.028022312,-0.0167483,3.1556764,3,2,7
14.899159,13.1471,-0.023709701,-0.019744797,8.24744,3,2,7
16.226004,13.133534,-0.027959917,-0.021363609,10.970703,3,2,7
19.161663,15.863606,-0.035696153,-0.02817924,-3.9340355,3,2,7
36.164536,28.953043,-0.08969943,-0.06998593,-13.006882,3,2,7
12.197661,13.13018,-0.024215592,-0.024578216,8.4902,3,2,7
13.523092,13.116824,-0.025295155,-0.023143256,0.84068143,3,2,7
15.650299,15.878099,-0.029143691,-0.028176628,-1.1487129,3,2,7
15.890209,16.170715,-0.21281306,-0.20656095,-7.657323,3,2,7
16.776295,15.64529,-0.0071760295,-0.0063745785,-15.097923,3,2,7
14.173132,15.755364,-0.048824236,-0.05168308,-9.351944,3,2,7
14.815245,15.80584,-0.022558838,-0.022925287,0.656723,3,2,7
15.159429,18.23908,-1.0434679,-1.2032924,-15.36882,3,0,7
17.898773,18.845488,-0.9450674,-0.9554734,-16.21325,3,0,7
10.290695,15.689313,-0.03079062,-0.044626065,-7.6540112,3,2,7
12.18496,15.908555,-0.04420959,-0.054951802,-4.2998405,3,2,7
8.731825,15.859829,-0.019166494,-0.033077758,-1.1040792,3,2,7
9.24795,15.652668,0.00038403043,0.000617452,-8.031836,3,2,7
20.179647,28.756641,-0.028463546,-0.03947391,-8.084114,3,2,7
11.358494,30.430052,2.4318416,6.335109,-2.0183191,3,0,7
4.568389,65.17688,-0.8490094,-11.836578,13.53816,3,0,7
22.943693,-15.45974,16.153505,-11.343516,5.0632076,3,0,7
29.69019,-11.04016,-14.593221,5.75554,-0.51305866,3,0,7
17.800356,-5.64393,0.12356907,-0.0438438,-4.0987635,3,2,7
58.916946,-13.468617,17.755478,-4.263404,8.44209,3,0,7
16.560509,-2.8789446,0.05734749,-0.012323668,1.3651791,3,2,7
32.801514,-5.627324,0.07946129,-0.015282099,-3.6634855,3,2,7
34.003178,-5.416102,0.06659041,-0.011941968,-3.8330498,3,2,7
51.672962,-9.998206,16.660833,-3.4430501,-2.1608744,3,0,7
17.985092,-3.0256095,0.058203004,-0.0119930655,-2.9569216,3,2,7
21.942305,-2.8938882,0.06228313,-0.010152341,3.776197,3,2,7
23.287243,-2.8347678,0.061622493,-0.009309885,10.907384,3,2,7
25.749866,-2.7841568,0.0941566,-0.01268303,-6.4992957,3,2,7
29.912117,-2.9221668,0.043669663,-0.005266496,9.468529,3,2,7
31.185102,-3.0244727,0.04321843,-0.005141232,-1.5614209,3,2,7
32.588795,-2.7837856,0.043968547,-0.004681399,1.3680267,3,2,7
33.96912,-2.9361188,0.04553001,-0.0048548337,2.6946373,3,2,7
35.18986,-2.9229362,0.03915195,-0.0040155156,-8.548218,3,2,7
50.297237,-5.7959456,16.879255,-2.1748471,13.01405,3,0,7
37.886787,-2.8826852,0.04302926,-0.004053858,-3.6517563,3,2,7
39.28362,-2.9114242,0.042930137,-0.0039322753,-1.5737457,3,2,7
41.783485,-2.9628615,0.042623002,-0.0037232786,-0.8245621,3,2,7
43.246296,-3.0714388,0.044970486,-0.003908397,0.21800232,3,2,7
44.549137,-2.5048232,0.042338125,-0.0030343386,4.5731463,3,2,7
48.616398,-2.4835153,0.04647215,-0.0030319605,0.79422,3,2,7
51.24428,-2.444105,0.04226663,-0.0025838572,3.505643,3,2,7
52.544945,-3.1958637,0.04552187,-0.0033646207,1.9581561,3,2,7
53.945972,-2.5382655,0.040862314,-0.0024442843,1.1409316,3,2,7
55.268345,-2.6503584,0.04235401,-0.0025587701,17.412132,3,2,7
56.58189,-2.7465289,0.050108865,-0.003042147,-0.8619108,3,2,7
59.258194,-2.5773387,0.038664553,-0.0021311543,10.990969,3,2,7
63.24295,-2.7817566,0.034131043,-0.0018730665,1.0269713,3,2,7
64.3315,-2.5324717,0.054722685,-0.002740475,7.114218,3,2,7
66.01387,-0.8093804,0.03349237,-0.0007611035,-4.0508695,3,2,7
78.96887,-4.3211794,0.07954611,-0.005046242,0.24273396,3,2,7
83.75673,-2.6408386,0.03202514,-0.0012734971,6.1124926,3,2,7
87.24441,-2.3424582,14.249516,-0.4953,-2.2327561,3,0,7
10.676304,13.074091,0.012645898,0.014577871,2.7837973,3,2,7
5.433064,12.920676,0.014101698,0.031792074,-4.63206,3,2,7
6.6156554,13.033925,-0.009220665,-0.017182842,-8.050645,3,2,7
7.971932,13.070951,0.014574758,0.02255746,-1.1296034,3,2,7
7.371169,15.726466,-0.011301147,-0.023052651,-11.302313,3,2,7
7.7068496,15.935913,0.006462091,0.012778675,-5.3153114,3,2,7
1.9190812,12.049854,-0.0058165444,-0.035488743,-19.240757,3,2,7
-0.011218568,12.595729,0.00012405799,-0.014959872,12.3582945,3,2,7
2.507059,12.832748,0.007016319,0.034681085,-6.9804573,3,2,7
0.07069785,13.465825,-5.3615884e-07,0.00043994017,-3.6095626,3,2,7
0.6815317,15.564587,-0.0018676309,-0.04610023,0.7302521,3,2,7
2.067608,15.647801,-0.014547441,-0.10852013,-7.0227103,3,2,7
4.144306,15.790227,0.00034574544,0.001271486,-6.1148043,3,2,7
-2.5551178,11.87622,-0.001141145,0.004757113,-17.69346,3,2,7
-0.16856655,12.849542,0.0011475862,-0.054010823,4.101411,3,2,7
-2.6749053,12.7561245,-0.0080318265,0.03458946,-9.005148,3,2,7
-2.8718948,12.893949,-0.0051775044,0.0210535,-4.9432774,3,2,7
-1.1015365,15.458887,0.004953597,-0.060869224,-7.4094477,3,2,7
0.05623549,15.558451,3.298353e-05,-0.016252363,3.6367486,3,2,7
-1.966141,15.4759445,0.0015500449,-0.011035112,-6.5377755,3,2,7
0.49980313,15.622708,-0.0013680805,-0.048793923,1.0851768,3,2,7
-2.4240067,15.44361,0.0041479594,-0.024090126,-6.572821,3,2,7
-2.1637197,15.538631,0.0076900083,-0.050153185,-3.3676276,3,2,7
-0.30370808,17.24117,0.0006196251,-0.02603262,-14.291686,3,2,7
0.7550717,18.160936,-0.0045065824,-0.11650124,-17.106167,3,2,7
-5.5168986,12.742455,-0.0152287325,0.03228023,-2.5929632,3,2,7
-7.0486283,15.652318,-0.023113796,0.0479026,-0.4781103,3,2,7
-9.368619,12.744347,0.015080656,-0.01894666,6.0564413,3,2,7
-10.691064,12.778894,-0.01704673,0.018843375,7.141548,3,2,7
-10.156873,15.578078,-0.0029993071,0.004307976,-4.369046,3,2,7
-11.21437,15.409069,0.0020207637,-0.0026006345,-2.2958498,3,2,7
-12.152562,12.743715,0.025664536,-0.024907893,6.9733334,3,2,7
-13.235149,12.915824,-0.09359462,0.08466249,5.788719,3,2,7
-13.472558,15.712824,-0.064984314,0.0711589,-0.04091358,3,2,7
22.944553,12.56274,0.1512846,0.07741319,3.9398499,3,2,7
17.369324,13.011595,0.028917724,0.020321693,2.080902,3,2,7
18.807016,12.960887,0.051397797,0.033206347,3.2536201,3,2,7
20.203764,12.838835,0.10283246,0.061200026,12.068659,3,2,7
16.002808,13.161648,-0.028084658,-0.021695463,7.194543,3,2,7
12.075026,13.13696,-0.010808308,-0.0110626,-2.1213694,3,2,7
13.431372,13.224932,-0.025346592,-0.023473317,-8.137494,3,2,7
15.396988,15.741558,0.057015076,0.055394128,-11.24157,3,2,7
14.676184,17.09164,-0.7209336,-0.80175215,-16.933456,3,0,7
9.519238,15.568376,0.030082732,0.04688661,-10.511676,3,2,7
9.923034,15.599794,0.0789951,0.118319236,-13.0247555,3,2,7
8.572091,15.865649,0.018812925,0.033253305,-7.594438,3,2,7
1.2924484,28.419687,-0.00031006394,-0.007081787,-21.182377,3,2,7
-2.0525582,24.371267,0.018014127,-0.19799212,-15.536111,3,2,7
-1.3054053,27.357079,0.04336108,-0.8255256,-10.382087,3,0,7
-0.91236025,30.08409,0.024477672,-0.7163287,-19.99784,3,0,7
-11.90191,47.07754,-0.017597308,0.06783472,-5.8946,3,2,7
-11.877299,20.629557,-0.020848794,0.034442518,-10.491229,3,2,7
-17.136976,30.461935,-0.031023696,0.05331105,-7.5783815,3,2,7
-20.874989,15.376621,0.059525486,-0.041207712,6.810854,3,2,7
-24.353203,15.322517,0.03540532,-0.020943372,9.729551,3,2,7
-22.49441,13.142087,-0.08679492,0.0471872,11.304533,3,2,7
-27.598307,15.78483,-0.077674754,0.04185839,9.298304,3,2,7
-28.484217,16.0191,-0.09657533,0.051221892,8.299538,3,2,7
-30.841059,16.267393,-0.15665515,0.07801309,8.040115,3,2,7
-3.3300405,-5.523339,6.749849,8.34229,-14.063233,3,0,7
-4.157919,-9.452153,0.10635492,0.19884048,-21.784523,3,2,7
-1.7378243,-5.720044,0.017321104,0.03872289,-19.419865,3,2,7
-2.7506845,-5.5837545,0.069712326,0.10319053,-17.025688,3,2,7
-3.0217073,-5.6824665,0.017572297,0.024470145,-15.72313,3,2,7
-2.9767206,-6.6393847,0.052961398,0.08961306,-16.45697,3,2,7
-1.6828536,-3.1208854,-0.009147931,-0.009716717,-1.9776726,3,2,7
-0.013608338,-5.740375,-0.019748077,-0.21764508,-19.952604,3,2,7
-0.8197615,-5.649285,-0.008689999,-0.03323445,-19.42266,3,2,7
-0.95306325,-5.663725,-0.019520342,-0.06765015,-19.736387,3,2,7
0.40439007,-8.286934,-3.4111097e-05,-0.010954433,-15.539877,3,2,7
0.52368563,-8.355101,0.00011407153,-0.008861864,-7.224485,3,2,7
0.48567322,-10.897411,-2.9002047e-05,0.0049907514,-19.967382,3,2,7
3.9276962,-18.295979,0.012290317,-0.061154585,-12.901587,3,2,7
0.4120963,-4.4447703,0.0008846235,0.20533551,-20.036316,3,2,7
-0.23378639,-4.4879327,0.60527414,3.3031323,-17.434608,3,0,7
0.66325444,-5.7193785,0.0017700206,-0.03633168,-11.287635,3,2,7
0.48599946,-5.7255235,-0.00024283108,0.020101473,-8.936983,3,2,7
0.7564253,-5.72515,0.0011891988,-0.01751718,-16.329863,3,2,7
1.3581934,-5.746881,-0.004576744,0.023935206,-18.162277,3,2,7
1.5360044,-6.08404,3.1352165,-14.719972,-24.04248,3,0,7
0.43897718,-2.752845,0.000191861,-0.031200612,5.3509307,3,2,7
-0.04435084,-2.9884355,-0.007928368,-0.03544136,-17.833849,3,2,7
0.051937684,-3.0496464,-0.012062993,-0.06971711,-12.454952,3,2,7
1.3146172,-3.1145654,-0.0077062887,0.019416004,-22.429081,3,2,7
3.0101671,-5.8427124,-0.031209804,0.059977744,-24.324917,3,2,7
2.7872336,-3.2331116,-0.074058734,0.07386952,0.8625183,3,2,7
6.8138776,-3.428432,-0.23260477,0.09284158,-0.46694565,3,2,7
8.208279,-3.1222818,0.040922303,-0.01179636,1.9650726,3,2,7
-22.551403,-18.55122,0.010345485,0.007956179,11.3716755,3,2,7
-7.356859,-26.949516,5.076005,16.999851,-16.371607,3,0,7
2.4331174,-20.831318,-0.0012990542,0.01292276,-17.772408,3,2,7
2.8345535,-20.91197,-0.0016162213,0.013450694,-20.164803,3,2,7
5.359693,-18.143457,0.00985367,-0.034490373,-20.611551,3,2,7
6.086098,-20.895798,-0.039401837,0.13937695,-16.30358,3,2,7
6.4896154,-20.868856,-0.005660819,0.018666107,-17.312222,3,2,7
6.6224575,-18.167036,0.0076527195,-0.021355558,-13.381032,3,2,7
8.253454,-20.911497,0.0045219166,-0.011574709,-16.777985,3,2,7
7.9273496,-18.24465,0.024182623,-0.05599256,-6.800563,3,2,7
8.956298,-20.968515,0.044702005,-0.10529278,-18.66364,3,2,7
10.601891,-18.272604,0.02045005,-0.03495945,-5.3461514,3,2,7
12.0599165,-18.272408,0.07556874,-0.11299163,-12.030735,3,2,7
13.269643,-18.376482,0.030809944,-0.041977685,-5.6328673,3,2,7
14.615942,-18.357876,0.03399945,-0.041883253,5.047045,3,2,7
15.9018755,-18.424349,0.041773807,-0.04736338,3.352295,3,2,7
4.88294,1.3926916,24.59946,13.73841,-7.520838,3,0,7
1.1301898,-2.7075696,-5.8247974e-07,0.0077484897,-3.4673672,3,2,7
6.3065443,-5.7859473,-0.01722716,0.016914992,-9.847552,3,2,7
6.7276955,-5.8984737,0.02380695,-0.022095421,-17.755096,3,2,7
12.739439,-10.947747,-0.035326727,0.031173421,-20.652699,3,2,7
2.7986698,-2.8448417,0.050546527,-0.06487373,-18.888363,3,2,7
4.246275,-2.8407724,0.045492157,-0.031204555,-20.448137,3,2,7
5.620537,-3.1817875,0.00045972233,-0.00025374503,0.8600582,3,2,7
7.002128,-3.1748617,-0.0009854689,0.00041479306,0.13615723,3,2,7
9.5404005,-5.84673,0.003148112,-0.0019252762,-20.184307,3,2,7
11.781191,-5.7236414,0.0110354135,-0.0052015176,-23.81014,3,2,7
13.064358,-5.8302894,0.07846223,-0.033707775,-16.136513,3,2,7
14.799017,-5.7435093,-0.006612387,0.002438235,-19.527624,3,2,7
10.983404,-3.1565166,7.570627e-05,-1.8849201e-05,5.7897706,3,2,7
12.225756,-2.9462962,-0.016726915,0.0033814248,-8.92826,3,2,7
14.987064,-3.1532311,0.019079383,-0.0033733235,10.019294,3,2,7
51.37846,1.0350391,17.09254,0.5912961,16.036,3,1,7
57.986404,1.9774566,14.95706,0.7052054,1.8249087,3,1,7
29.934505,4.325449,14.310901,2.4984019,3.1989183,3,0,7
57.332638,7.198825,-14.337607,-2.0158634,5.839311,3,1,7
30.24915,5.3831677,-15.280098,-3.1938124,-1.8680496,3,1,7
30.6028,6.528999,15.271048,3.7473218,5.3827486,3,1,7
51.757442,8.459242,16.65276,3.013796,-1.2972488,3,0,7
45.69096,15.305836,0.039756276,0.014282951,1.03479,3,2,7
48.603504,15.115896,0.07615576,0.025376678,2.6947622,3,2,7
51.602337,15.668119,0.014710495,0.0047715455,2.6592913,3,2,7
31.928667,15.52677,0.5275793,0.2780195,3.0962105,3,0,7
23.485094,14.1631155,0.3367303,0.22392944,12.189928,3,2,7
9.461765,-18.21341,0.1073852,-0.22568345,-12.01022,3,2,7
10.841244,-18.209766,0.121548966,-0.219118,-0.40316772,3,2,7
12.087605,-18.310446,0.077492036,-0.12451833,2.1932588,3,2,7
13.3706,-18.36492,0.08083464,-0.116634786,-0.6154709,3,2,7
18.988163,-17.9912,0.095530264,-0.09248021,-10.963236,3,2,7
20.29412,-18.128328,0.036737923,-0.03340423,3.9272714,3,2,7
48.890354,-42.90022,-0.007893864,0.006974351,-8.847191,3,2,7
49.88081,-43.41689,0.1003092,-0.08788726,-3.7639802,3,2,7
22.95039,-18.231686,0.0600309,-0.048223246,2.1446846,3,2,7
29.16651,-21.340885,-0.06275391,0.04619314,-19.317902,3,2,7
47.15809,-35.142094,9.5677,-7.158691,-7.7244215,3,0,7
26.358486,-17.654747,9.70499,-6.5209794,-9.916078,3,0,7
26.957127,-17.992956,9.669258,-6.472998,-15.59612,3,0,7
29.425125,-18.304138,0.03334191,-0.020740258,-14.002876,3,2,7
20.492056,-10.351156,-0.5553111,0.2767063,-7.667334,3,0,7
32.0331,-18.298979,0.04397401,-0.025038132,-7.1722474,3,2,7
34.85215,-18.259945,0.059084542,-0.030761108,-3.1097412,3,2,7
38.482723,-21.067621,8.276486e-05,-4.5122724e-05,-12.591539,3,2,7
28.759417,-11.953153,13.189968,-5.3705854,-4.799527,3,0,7
63.027714,-26.535109,-0.2408087,0.100497104,-6.5493746,3,2,7
17.218607,-5.869636,0.032518785,-0.010442495,-9.430716,3,2,7
46.950714,-14.772783,12.724927,-3.907272,-7.4444213,3,0,7
20.29134,-5.589271,-0.007206342,0.0018375779,-16.93611,3,2,7
20.23266,-5.991561,0.06816365,-0.018870236,-13.253828,3,2,7
23.057873,-5.983182,0.08243034,-0.019848153,-9.951245,3,2,7
24.510954,-6.01994,0.060891632,-0.013846432,-7.16381,3,2,7
30.929083,-7.182802,0.0021656433,-0.00047090134,-4.844776,3,2,7
85.283356,-20.627773,0.027025888,-0.0063987747,-1.5772034,3,2,7
17.59998,-3.214203,0.0034679018,-0.0005287061,3.3222847,3,2,7
25.986439,-5.7695594,0.04210021,-0.008581006,0.6845673,3,2,7
28.793287,-5.86072,0.0274389,-0.0051156483,-4.5449333,3,2,7
29.740614,-5.985942,0.024879348,-0.004593758,2.562645,3,2,7
30.454206,-6.1180496,0.02558719,-0.0047247596,-2.1911812,3,2,7
32.40132,-7.338676,0.056635346,-0.012017414,-8.600384,3,2,7
37.366898,-6.637687,0.014813691,-0.0024260108,-5.26651,3,2,7
41.312973,-7.934772,-0.06785938,0.012212322,-10.661023,3,2,7
42.703117,-8.7349615,-0.12055675,0.02329098,-7.609515,3,2,7
46.91168,-8.436659,-0.028525556,0.0048185247,-10.654457,3,2,7
51.11508,-8.961581,16.698832,-2.7589166,5.9275284,3,0,7
20.302528,-3.1535108,0.019403541,-0.002479795,2.439355,3,2,7
21.667336,-3.1565034,0.017793227,-0.0021254695,2.9312325,3,2,7
23.023615,-3.2074,0.0045786486,-0.0005236992,12.039883,3,2,7
25.372679,-3.090239,0.060662627,-0.005973003,-2.0526984,3,2,7
26.201948,-3.2395556,0.023343178,-0.00236143,-11.705866,3,2,7
28.119747,-3.5501878,0.0033399588,-0.00035230743,-11.656911,3,2,7
32.63117,-4.1667743,0.11463626,-0.012604188,1.3063233,3,2,7
33.757145,-3.2808974,0.020915575,-0.001652402,2.140236,3,2,7
34.994835,-3.251188,0.021636814,-0.0016279257,4.091567,3,2,7
36.353683,-3.1232555,0.028892504,-0.0019850354,-4.280507,3,2,7
37.69008,-3.1764162,0.025488269,-0.0017242014,7.9180937,3,2,7
40.35904,-3.2445447,0.022220934,-0.001439498,16.52209,3,2,7
43.035137,-3.8248382,0.022665063,-0.0016883655,-4.49117,3,2,7
61.21018,-7.414529,0.014357321,-0.0016037922,-7.9586535,3,2,7
44.36982,-2.875148,0.032424036,-0.0016286365,0.39722896,3,2,7
45.687576,-3.3462234,0.01838913,-0.0010907712,9.887173,3,2,7
47.037613,-3.3742805,0.030408718,-0.0017692678,1.8209152,3,2,7
49.696705,-3.3365474,0.036061358,-0.0019552603,2.207173,3,2,7
51.02907,-3.336597,0.012690425,-0.0006697195,-4.3877287,3,2,7
53.705723,-3.497365,0.028357428,-0.0015070477,1.4211929,3,2,7
55.047924,-3.2261872,0.02001356,-0.00093648076,13.82505,3,2,7
56.349422,-3.3409014,0.02730663,-0.0013043516,4.429245,3,2,7
59.06819,-3.3805242,0.019538505,-0.0009028597,9.473785,3,2,7
63.141125,-2.5921967,0.041586027,-0.0012667737,0.60661316,3,2,7
63.95393,-4.1696177,0.025338897,-0.0013980999,3.1527755,3,2,7
68.32198,-3.3295097,0.025144488,-0.0009827982,-1.7446823,3,2,7
83.590805,-2.3397558,0.01346723,-0.00026726993,-0.07170105,3,2,7
5.5257335,12.955397,-0.0012374442,-0.0035934716,-0.30413532,3,2,7
6.9025826,12.885187,-0.066805676,-0.1454532,-12.145455,3,2,7
8.249681,13.07671,-0.01747463,-0.031149657,4.1656723,3,2,7
9.595332,13.0976925,-0.02933671,-0.043881726,6.761352,3,2,7
8.782492,15.894504,-0.042293172,-0.085954405,0.5885067,3,2,7
1.2444621,12.571161,-0.0001852868,0.03702623,13.146137,3,2,7
4.3410444,12.813883,0.005282264,0.021076666,1.1675739,3,2,7
6.0226574,-3.0813265,0.2884325,-0.23084995,-1.1466465,3,2,7
7.216633,-3.2179372,-0.011386132,0.007535867,4.7715626,3,2,7
10.342638,-5.6276526,0.21469656,-0.15019062,-16.982206,3,2,7
9.932908,-3.1560817,0.021811362,-0.00973527,-6.322588,3,2,7
11.301987,-3.0034015,0.07017868,-0.025962563,-2.8167772,3,2,7
12.657906,-3.0560098,0.073190026,-0.024182187,-6.499425,3,2,7
51.473022,2.3983705,17.096912,0.5803518,13.677816,3,1,7
57.785175,7.556292,-14.457705,-1.7562089,6.801903,3,1,7
29.051783,6.542158,-15.4352045,-3.2523584,4.006396,3,1,7
30.39607,6.280041,-15.544067,-2.983902,-7.2702394,3,1,7
48.898903,9.80885,13.393783,2.564633,-11.446463,3,1,7
48.361145,14.310264,12.915544,3.7367995,-7.235779,3,0,7
55.17604,16.128712,-0.0049886946,-0.0014291641,-0.6173706,3,2,7
56.136124,16.194359,-0.017151698,-0.0048481273,-2.2899323,3,2,7
58.799904,16.043198,-0.013672574,-0.0036497153,-0.4745239,3,2,7
24.742613,9.608101,-12.980024,-4.935731,-14.599047,3,1,7
26.644724,9.6606655,14.5711775,5.1551046,-14.107042,3,1,7
37.67633,13.369941,-0.02932565,-0.010218987,-2.9580626,3,2,7
40.338226,13.4469795,-0.025361037,-0.008284849,-5.3297625,3,2,7
41.625164,13.162857,-0.0044667087,-0.0013811209,-4.2364244,3,2,7
42.97648,13.197447,-0.003123296,-0.00093701,-7.65849,3,2,7
44.937366,15.879529,-0.024679888,-0.008588427,2.1933198,3,2,7
51.878223,16.011347,-0.007989033,-0.0024194033,-3.315152,3,2,7
52.789883,16.165508,0.0016691787,0.0005015422,-9.75829,3,2,7
22.225708,9.764349,-12.524508,-5.4289875,1.4870812,3,1,7
22.287243,10.397172,-12.233093,-5.656047,-0.9687988,3,1,7
22.982178,10.94318,15.81149,7.474431,-11.467554,3,1,7
23.700958,9.701925,-12.7584915,-5.1305747,-5.3083906,3,1,7
28.29761,13.335988,-0.051842093,-0.024276579,-12.59091,3,2,7
32.494755,13.20332,-0.0064461445,-0.0025849855,-15.246768,3,2,7
33.685246,13.253723,-0.018088657,-0.007015254,0.24817124,3,2,7
22.97781,12.341608,14.732128,7.916132,-11.030362,3,0,7
24.339071,13.122093,-0.015768908,-0.008506795,-7.7892265,3,2,7
24.386616,14.319275,-0.045982722,-0.027139924,-19.173845,3,2,7
28.77807,15.865501,-0.03062871,-0.016911916,0.81138915,3,2,7
29.58443,15.995762,-0.05739004,-0.031049231,-1.6645622,3,2,7
30.901405,15.698972,0.18448357,0.09351848,-2.5632637,3,2,7
31.8012,15.771114,0.16419968,0.081168786,-13.011376,3,2,7
43.549618,23.107756,-0.053289525,-0.028271366,-11.808293,3,2,7
20.295866,13.196829,-0.051277023,-0.03375303,11.718262,3,2,7
25.495852,15.9706,-0.029096501,-0.018372022,3.9023461,3,2,7
26.445572,16.020437,-0.051324744,-0.03128487,-7.9220934,3,2,7
16.30731,13.137727,-0.030423991,-0.025230624,12.172653,3,2,7
17.654257,13.13139,-0.031143395,-0.023687499,4.133255,3,2,7
20.209965,15.654466,-0.008090591,-0.0064015286,-13.64677,3,2,7
20.456043,15.651021,12.034587,9.397631,-9.834785,3,0,7
21.821274,15.89486,-0.041019224,-0.030387431,-1.3613831,3,2,7
21.88139,15.824867,-0.019310227,-0.014197724,-1.8586433,3,2,7
13.612145,13.09385,-0.024762103,-0.024943583,2.6491127,3,2,7
18.4816,15.954511,-0.040898286,-0.03633034,-8.463116,3,2,7
18.582462,15.889746,-0.036543034,-0.03213506,-7.6792336,3,2,7
27.403545,25.041199,-1.572155,-1.4665093,-18.4972,3,0,7
48.106174,39.86869,0.008072047,0.006756267,-2.519806,3,2,7
49.303837,39.088974,-0.023350898,-0.01867762,2.8240325,3,2,7
50.71792,40.040497,-0.025497762,-0.020302175,-9.563685,3,2,7
14.843642,15.898482,-0.025518306,-0.028653197,0.29392624,3,2,7
12.322916,15.885197,-0.05432413,-0.07488622,2.0926394,3,2,7
24.132727,29.154844,-0.067425065,-0.084055126,-15.45513,3,2,7
10.295608,15.669306,-0.038239285,-0.063679926,-9.304642,3,2,7
37.003696,46.16814,5.6135163,7.1502366,3.7640886,3,0,7
28.62922,-12.329529,13.063031,-6.2266364,-0.45838928,3,0,7
28.613796,-10.658307,-14.428886,5.998599,7.0116024,3,0,7
51.57325,-12.545207,13.332104,-3.5115824,-1.7962189,3,0,7
51.650646,-7.626063,16.698322,-2.7599442,5.1610656,3,0,7
53.380146,-8.329914,16.968393,-2.9407814,-3.0428267,3,0,7
22.043617,-3.027745,0.04450018,-0.007988539,7.5986786,3,2,7
23.330366,-2.8950932,0.048847686,-0.007962541,8.127436,3,2,7
25.638151,-2.6054845,0.07079323,-0.009602897,2.74198,3,2,7
31.368269,-2.8608866,0.036496308,-0.0043170983,2.6115794,3,2,7
32.715458,-2.9270747,0.048390158,-0.005580479,1.5265846,3,2,7
33.895107,-2.8706148,0.03793375,-0.004150562,1.8600235,3,2,7
37.02346,-4.9642043,0.1180008,-0.018696656,-11.808855,3,2,7
38.00229,-3.0005908,0.03167399,-0.0031899586,5.4998436,3,2,7
39.343544,-3.0408943,0.03357529,-0.0032977895,9.582607,3,2,7
40.664818,-3.033768,0.032820877,-0.0031095357,19.159668,3,2,7
41.99746,-3.2212505,0.022431152,-0.0021589333,2.1523666,3,2,7
52.331657,-3.8739014,0.027477399,-0.0024604672,-3.7141418,3,2,7
44.63778,-2.6338093,0.03662603,-0.002813854,2.330814,3,2,7
46.018555,-2.7752771,0.03580658,-0.0027792365,2.4671588,3,2,7
47.29344,-2.7890394,0.03771062,-0.0028571696,4.133922,3,2,7
48.666595,-2.8181612,0.039240263,-0.0029109959,1.1384692,3,2,7
50.009125,-2.4987566,0.037139952,-0.0024356807,2.426033,3,2,7
51.3317,-3.1566615,0.042080354,-0.0032401097,5.197513,3,2,7
54.135723,-2.5467513,0.03455622,-0.0021206166,1.5080385,3,2,7
55.357037,-2.6688802,0.041007273,-0.002552293,18.62709,3,2,7
58.00903,-2.5562422,0.042220324,-0.0024210308,12.472094,3,2,7
59.353195,-2.6967506,0.041804705,-0.0024428773,10.116716,3,2,7
60.720764,-2.7061887,0.038476765,-0.0022027695,6.582582,3,2,7
63.293007,-2.7916996,0.029353078,-0.0016512052,0.2939849,3,2,7
64.47844,-4.1743283,0.033545904,-0.002585837,0.16030455,3,2,7
65.96639,-2.4590037,0.02546514,-0.0012422503,-1.3694472,3,2,7
68.65031,-1.6054604,0.053987026,-0.0018444333,-5.496924,3,2,7
83.89043,-2.5184934,0.043764252,-0.0017030996,4.3574953,3,2,7
12.132799,13.074007,0.009983921,0.011402996,1.4091015,3,2,7
6.6849236,13.017334,0.018122988,0.042031247,-5.6141415,3,2,7
9.4554205,13.058348,0.03288652,0.050053872,3.287456,3,2,7
10.738062,13.113501,-0.015626164,-0.020592766,4.7364283,3,2,7
8.311675,15.645697,-0.0069273897,-0.014911275,-5.0798087,3,2,7
7.743404,15.918253,-0.0096370485,-0.023033189,-6.6498084,3,2,7
8.521656,15.8366165,0.0024691103,0.0052236714,-3.8081946,3,2,7
1.2763547,12.819779,0.00038180457,-0.026745273,12.109105,3,2,7
4.0587645,12.8404045,-0.014416123,-0.066075504,-6.30271,3,2,7
2.4600377,15.559099,-0.00032735037,-0.0047466056,-6.5130296,3,2,7
3.50375,15.539116,-0.00070938276,-0.0050595705,-8.750623,3,2,7
5.0553503,15.606804,-0.024989158,-0.102061234,-8.863012,3,2,7
4.9897513,15.764185,-0.001552106,-0.00652547,-11.337206,3,2,7
0.694829,11.928318,7.98663e-05,-0.0011743272,-19.04771,3,2,7
0.49459252,11.976826,0.003967824,-0.046277184,-15.073281,3,2,7
-0.51633745,12.038034,0.00028137435,-0.0016006739,-11.646513,3,2,7
1.1402699,12.657729,-0.00046174324,0.017748594,2.5468566,3,2,7
-0.48476186,12.659977,-0.008324966,0.050813273,-2.6589265,3,2,7
-0.9166992,13.050018,-0.014935764,0.076969,-14.452349,3,2,7
-1.3532037,12.980784,-0.008210546,0.035512906,-12.942003,3,2,7
1.3898494,15.686219,8.351983e-05,-0.021670626,2.346164,3,2,7
-2.041931,15.692188,-0.006880741,0.029233498,-4.139288,3,2,7
-0.211903,16.259808,0.0015571101,-0.014446498,1.5057151,3,2,7
-0.21590132,17.16461,-0.0030147256,0.029543048,-12.265945,3,2,7
-0.99825484,17.752157,0.011058164,-0.07635059,-11.268244,3,2,7
-2.6050467,12.696946,0.0069746175,-0.020358626,-5.0757656,3,2,7
-4.048201,12.8981905,0.00801093,-0.017535893,0.4883356,3,2,7
-5.399331,12.752825,0.012500046,-0.021697076,0.13831615,3,2,7
-3.8690932,15.1571,0.41055858,-1.1034459,-8.105415,3,0,7
-6.893789,15.582836,0.0010353226,-0.0018263643,-4.263027,3,2,7
-7.7872214,15.651786,-0.010842805,0.017357629,-2.9157228,3,2,7
-10.216406,15.447753,0.021859096,-0.027322436,-3.2967615,3,2,7
-13.123545,12.840945,-0.051559847,0.042363357,1.3116627,3,2,7
-14.229395,13.2407675,-0.22648548,0.17873764,5.3905907,3,2,7
-12.139123,15.570938,-0.035756573,0.03869252,15.495979,3,2,7
-13.367035,15.465498,0.0037925118,-0.0037367505,0.01613617,3,2,7
-14.235639,15.7284355,-0.09895065,0.09375485,4.3839684,3,2,7
-15.8573675,12.992143,-0.055900536,0.03916203,5.2101994,3,2,7
-17.054688,12.576367,9.244052,-5.8492413,0.81087303,3,0,7
29.43416,16.06763,-0.035297785,-0.019168288,-1.4972172,3,2,7
18.828766,13.016751,0.017311785,0.012098496,1.4397888,3,2,7
20.240166,12.937547,0.066130124,0.042466052,10.742901,3,2,7
25.538332,15.365535,0.1390975,0.08369748,-2.3052235,3,2,7
16.129135,13.075049,0.0024114614,0.002004719,9.360819,3,2,7
14.77054,13.099978,-0.010934883,-0.010037901,3.9695845,3,2,7
18.243338,15.70552,0.07666186,0.06771523,-5.7771616,3,2,7
15.529576,15.790006,-0.0028459753,-0.0030153415,-6.9587145,3,2,7
12.10021,15.835057,0.033469018,0.047017418,-5.8650413,3,2,7
11.26363,15.78824,0.00902599,0.013717276,0.70059156,3,2,7
14.716546,28.415062,0.021613201,0.044865865,-17.211336,3,2,7
10.148774,38.68359,-0.02060198,-0.08952712,-15.829588,3,2,7
1.1541266,24.443497,0.0031754395,-0.25563914,-14.467815,3,2,7
1.0083294,28.743067,0.0011485578,-0.07298844,-14.638316,3,2,7
2.3593771,38.82184,0.0009861537,0.04101943,-5.0478616,3,2,7
2.6532185,41.460083,-0.002047047,-0.068883166,3.3929229,3,2,7
3.1756191,41.515545,-0.00058079837,-0.013656366,4.6010714,3,2,7
-0.79022026,24.450796,0.035200223,-0.37103635,-18.050049,3,2,7
-0.2025115,24.592281,0.0716443,-1.0304028,-19.371956,3,0,7
-0.51245034,25.081753,-0.20263533,2.5039716,-21.92825,3,0,7
-0.25279403,27.206133,0.03007939,-0.46606612,-14.827234,3,0,7
-1.2738982,27.26685,0.04131072,-0.4007938,-14.98624,3,2,7
-12.043424,47.17554,-0.006454853,0.022156522,-7.0795927,3,2,7
-16.250689,15.108112,0.3075255,-0.24742232,-3.293686,3,2,7
-16.93855,15.70487,-0.081325345,0.06562269,3.1375542,3,2,7
-17.80385,15.480932,-0.013289765,0.010087106,1.3252926,3,2,7
-22.17847,13.700783,-0.23902735,0.12982078,8.122152,3,2,7
-24.035866,15.4758,-0.0025570083,0.0014656499,4.5617275,3,2,7
-28.072624,16.390543,-0.21209632,0.11151902,10.794605,3,2,7
-1.9641552,-5.5085206,6.838858,8.443402,-14.078656,3,0,7
-4.070839,-9.534881,-0.07536428,-0.11138191,-13.718972,3,2,7
-1.523112,-6.6136284,0.10708374,0.18555859,-17.223967,3,2,7
1.3714205,-5.6567407,-0.010860878,-0.12464855,-16.81441,3,2,7
1.059935,-5.7057743,0.0205459,0.1362993,-20.667276,3,2,7
1.1298146,-5.8169527,0.0073875817,0.05545983,-19.780167,3,2,7
0.41523966,-5.6710873,-0.0063906056,-0.022322731,-17.836828,3,2,7
0.47893736,-5.711688,-0.0071958867,-0.026581904,-18.209976,3,2,7
0.024092643,-6.485261,0.22753021,0.7235544,-25.709324,3,0,7
-0.029555159,-6.6282296,0.358984,1.1361244,-26.155752,3,0,7
2.225348,-10.8286085,0.0020363498,-0.046337232,-21.022877,3,2,7
5.2030096,-18.50153,0.00073294877,-0.003782845,-3.9025664,3,2,7
0.07079094,-3.030187,0.032529477,0.04080672,-3.4548101,3,2,7
0.05540172,-3.0871778,0.011872716,0.015152019,-4.2031136,3,2,7
1.0491483,-4.545164,0.6674823,3.3148146,-11.955933,3,0,7
1.4555737,-5.665423,-0.002016222,-0.029050846,-18.119469,3,2,7
1.9349803,-5.6887665,-4.1067833e-06,0.00013444498,-18.236439,3,2,7
1.8664404,-5.716714,0.00051072345,-0.03150546,-12.196885,3,2,7
2.1998582,-5.7576165,0.003939611,-0.046690907,-18.505486,3,2,7
1.7918413,-2.7759762,5.8008372e-05,-0.02847188,0.29788744,3,2,7
1.3111973,-2.981576,-0.035169024,-0.15531234,-19.746546,3,2,7
5.5976458,-5.972543,0.020455332,-0.027364578,-20.471846,3,2,7
6.432849,-6.0635104,-0.055152956,0.061595365,-11.15685,3,2,7
4.25993,-3.239035,-0.07041889,0.06731409,-11.34138,3,2,7
4.3352456,-3.2009323,-0.014509279,0.013242442,-9.151345,3,2,7
5.6380367,-3.2097485,0.008046001,-0.004877012,2.9673424,3,2,7
8.233895,-3.2545326,-0.102450654,0.037803043,0.23712349,3,2,7
9.690233,-3.2364063,-0.032116458,0.009592923,2.7211704,3,2,7
4.029046,-20.8583,0.0013824039,-0.0123260105,-15.519512,3,2,7
6.342252,-20.903502,0.014323178,-0.06298612,-9.104757,3,2,7
9.111292,-18.40017,0.028291168,-0.06769844,-6.85179,3,2,7
11.96665,-18.308725,-0.034004055,0.05823753,-7.2848797,3,2,7
12.428282,-18.071901,0.039075825,-0.06315055,-8.512379,3,2,7
13.260532,-18.097101,0.027783027,-0.04170407,-11.333405,3,2,7
14.934681,-18.201601,0.04872172,-0.064208455,9.083746,3,2,7
16.270998,-18.227804,0.04441009,-0.05320658,7.201378,3,2,7
20.128351,-18.312387,0.027761912,-0.026393436,2.0370588,3,2,7
2.452034,-2.593203,0.003623294,0.17884746,-11.163475,3,2,7
6.9003105,-5.768539,0.028763533,-0.033059902,-25.664972,3,2,7
7.716187,-5.7757564,0.0038129522,-0.0037035397,-18.380377,3,2,7
8.2746725,-5.7694426,-0.035192814,0.030844094,-24.126907,3,2,7
4.2834797,-3.1501622,-0.057777464,0.07895263,-12.261242,3,2,7
5.2601056,-2.6021113,0.0096823145,-0.0066496604,-25.413523,3,2,7
5.686293,-3.1865447,0.015331788,-0.011929176,2.2316926,3,2,7
7.050839,-3.1798003,-0.015531517,0.008445746,1.7914757,3,2,7
8.41459,-3.1518416,-0.005755374,0.0023820528,0.94560164,3,2,7
9.737256,-3.1863174,0.029250037,-0.010035701,-8.833722,3,2,7
9.65938,-4.195566,-0.097961366,0.047766674,-23.00065,3,2,7
10.833728,-4.2954764,-0.29383445,0.12662798,-25.174007,3,2,7
10.240034,-5.946978,0.054921374,-0.0371857,-18.622234,3,2,7
10.518729,-5.7777185,-0.05868336,0.037116345,-25.186829,3,2,7
12.234454,-4.176651,-0.11740113,0.04188938,-19.894682,3,2,7
13.032036,-6.0132704,-0.0322187,0.016239343,-14.180311,3,2,7
13.521056,-5.740327,-0.031047763,0.014187132,-8.434187,3,2,7
14.51884,-5.6238127,0.081981204,-0.033559363,-20.681992,3,2,7
9.674362,-2.8553386,-0.008835194,0.0026508442,-16.271751,3,2,7
9.925907,-2.225331,0.0056184693,-0.0011526442,-25.341599,3,2,7
11.071294,-3.1382086,-0.01016318,0.0028879035,-1.5734955,3,2,7
12.462353,-2.850327,0.008774456,-0.0018921748,-11.51622,3,2,7
13.77159,-3.126225,-0.0002855041,6.140496e-05,4.4692345,3,2,7
15.092683,-3.1578562,-0.002135565,0.00041651903,2.8660018,3,2,7
16.39872,-3.1552315,0.011398336,-0.0020122135,5.861266,3,2,7
27.352262,0.82812065,22.82304,1.4027268,-14.893707,3,0,7
52.46495,2.9722211,17.006485,1.2496388,6.788646,3,1,7
27.664406,6.163514,14.560732,3.9698296,2.6762419,3,1,7
28.55714,5.8585176,15.498365,3.8994117,11.29461,3,1,7
35.246796,6.6723213,2.1131036,0.4755803,-4.0420465,3,0,7
42.62772,15.12093,0.094909176,0.037410147,6.0552826,3,2,7
45.5301,15.075086,0.11340858,0.041566737,5.2774277,3,2,7
48.718815,15.051347,0.096944906,0.033031728,8.176613,3,2,7
21.796633,13.067773,0.9510614,0.6782219,17.840654,3,0,7
9.634209,-18.198881,0.038615935,-0.09459073,-3.5589094,3,2,7
12.4635,-18.187109,0.11497663,-0.201604,-2.4241714,3,2,7
35.117775,-45.083496,5.6632895,-7.7038684,6.037671,3,0,7
45.371105,-47.50847,16.946344,-18.498615,-8.851107,3,0,7
20.286814,-18.284624,0.09969732,-0.098511286,-4.4377203,3,2,7
49.37549,-44.15164,0.034262273,-0.031753268,2.324768,3,2,7
50.069614,-44.514957,0.097289145,-0.08959221,-7.8757234,3,2,7
22.828123,-18.490692,0.026043752,-0.022782218,-1.9685891,3,2,7
20.679083,-15.069057,14.815462,-11.704277,-19.986076,3,0,7
30.839306,-21.319513,0.057360653,-0.0417213,-16.78838,3,2,7
22.40386,-14.686463,15.244586,-10.707283,-18.71839,3,0,7
25.672623,-16.5243,-14.333394,9.784095,-11.751401,3,0,7
32.26336,-18.802027,0.0065018744,-0.003953172,-17.935757,3,2,7
20.612713,-10.040712,-0.59802365,0.30823964,-6.63908,3,0,7
33.670315,-18.257805,0.04868018,-0.027412552,-15.066416,3,2,7
27.704473,-11.3365,-13.556048,5.718632,-6.2397165,3,0,7
22.871479,-7.721049,-0.23580644,0.08123357,-21.11047,3,2,7
29.245451,-10.786247,-13.91964,5.247535,-13.644289,3,0,7
46.280556,-14.67721,-14.942565,4.7694874,-6.1405044,3,0,7
46.082832,-15.989622,-14.800311,5.1910934,-9.875734,3,0,7
20.04226,-5.917785,0.024286317,-0.007219907,-9.206246,3,2,7
21.413626,-5.1340137,0.036840413,-0.008632459,-15.952005,3,2,7
22.245428,-5.3086753,0.084913716,-0.019809984,-12.696329,3,2,7
24.135323,-5.8159614,-0.011923775,0.0028183316,-4.481649,3,2,7
25.402761,-7.630431,-0.14265269,0.04314948,-14.811624,3,2,7
25.817621,-6.081501,-0.009066543,0.0020916492,-10.799598,3,2,7
26.350033,-6.1159844,0.01090943,-0.002476409,-6.4138517,3,2,7
28.808722,-7.985094,0.017829292,-0.004935328,-14.241102,3,2,7
55.950733,-15.208904,15.754719,-4.2757874,-7.4268327,3,0,7
61.616035,-17.494461,3.2690527,-0.92856926,-11.2920475,3,0,7
68.28132,-18.404526,-0.005344756,0.0014382959,-8.487059,3,2,7
69.66912,-18.295334,0.007768481,-0.0020347165,-4.59442,3,2,7
73.46929,-21.116407,0.0015234767,-0.00043821544,-3.260144,3,2,7
75.03709,-20.884096,0.0028711746,-0.00079882774,-3.5459914,3,2,7
78.372505,-20.597303,0.02697212,-0.0070724804,-4.490935,3,2,7
20.322304,-3.4098685,0.010407745,-0.001581687,-5.7531357,3,2,7
27.132263,-5.9739094,0.011092952,-0.002374177,-5.2717514,3,2,7
28.377892,-6.1739836,0.0224032,-0.004737292,-6.6299706,3,2,7
29.316566,-6.01303,0.0045042112,-0.0008920912,3.5722816,3,2,7
30.048687,-6.3916507,-0.044886064,0.009270516,-6.0602064,3,2,7
32.77786,-5.938105,0.008775707,-0.0015177508,2.4826813,3,2,7
33.5695,-5.831368,0.005465453,-0.0009023977,-7.403557,3,2,7
34.316696,-6.440606,-0.015144374,0.002731677,-18.291119,3,2,7
42.449055,-7.480389,-0.022729654,0.0038569318,-16.006386,3,2,7
25.826601,-3.5371199,0.026157431,-0.0031802077,-7.096874,3,2,7
26.969744,-3.2228384,0.025517821,-0.0026299516,-8.166086,3,2,7
29.666443,-3.0918472,0.010456148,-0.00092031027,-8.638766,3,2,7
31.141504,-3.0851202,0.0069588986,-0.00057932833,8.751648,3,2,7
32.48079,-3.3128934,0.021355037,-0.0018606043,-0.5386543,3,2,7
33.787693,-3.4315717,0.005227093,-0.00045622542,-0.3213234,3,2,7
35.51435,-2.583595,0.40659776,-0.023192262,-5.699951,3,2,7
37.7762,-3.077421,0.015716543,-0.0010589574,7.713168,3,2,7
40.446564,-3.238728,0.015012599,-0.0010041628,21.129116,3,2,7
43.908665,-5.473516,0.042511884,-0.0048996443,-6.157074,3,2,7
50.2173,-6.5964303,0.018780613,-0.002320288,-10.840019,3,2,7
52.929855,-6.747769,16.831232,-2.0181189,-0.70375824,3,0,7
61.079227,-5.6748414,0.037450094,-0.0031799828,-10.678558,3,2,7
44.542393,-3.109681,0.008450223,-0.00048423524,-2.2358627,3,2,7
47.34905,-3.397959,0.01329247,-0.0007994816,-1.2727051,3,2,7
51.124844,-3.2281315,0.013335733,-0.0006932456,-4.159892,3,2,7
52.433136,-3.413321,0.008824123,-0.00047941762,6.362485,3,2,7
53.77222,-3.4865625,0.013645353,-0.0007414868,3.9501007,3,2,7
55.12677,-3.2950864,0.017516864,-0.00086364726,15.441449,3,2,7
56.44283,-3.315632,0.018861903,-0.00091446104,7.9296846,3,2,7
57.82652,-3.3452387,0.018035557,-0.0008621833,10.840187,3,2,7
60.438427,-3.3689506,0.021262411,-0.000979328,6.6897125,3,2,7
62.24251,-2.816744,0.021327652,-0.0007555717,-5.09346,3,2,7
63.189186,-3.7210307,0.018390343,-0.0009153291,3.7603958,3,2,7
64.11007,-4.5464883,-0.007308044,0.00045620053,-2.3405228,3,2,7
67.16858,-3.2532327,0.030872475,-0.0012187612,-5.2146072,3,2,7
68.47753,-2.8924804,0.026198678,-0.0008705074,0.63386536,3,2,7
83.754585,-4.144921,0.039827183,-0.001688381,-0.57554626,3,2,7
12.212459,13.120485,-0.03560367,-0.04548422,9.6694765,3,2,7
13.496684,12.761592,-0.04959791,-0.054351836,-10.55101,3,2,7
13.565848,13.164958,-0.016204977,-0.018237486,-2.154396,3,2,7
6.898171,12.985914,0.048746806,0.13586469,-3.3933344,3,2,7
8.07963,13.090681,-0.057057545,-0.1264834,2.2696438,3,2,7
9.47129,13.075251,-0.025197567,-0.044666618,9.266987,3,2,7
8.604677,15.896651,-0.044390198,-0.11032385,0.7418289,3,2,7
10.0225,15.641598,-0.015742175,-0.031226879,-5.8091145,3,2,7
10.381497,15.67452,-0.03403797,-0.06458962,-9.935365,3,2,7
2.514477,12.747693,0.0001675548,0.08296589,15.6461735,3,2,7
2.5669641,15.741103,0.0007072792,0.13848549,10.520052,3,2,7
7.222811,-3.082996,0.22231336,-0.17770737,-1.7857189,3,2,7
9.825078,-3.1635978,0.0012730742,-0.0006705931,0.7066479,3,2,7
11.156114,-3.0995533,0.038388517,-0.016831644,-2.709629,3,2,7
12.552987,-2.6755555,0.07225216,-0.024237422,-19.253185,3,2,7
12.662253,-3.3261898,0.2676496,-0.105939776,-18.104156,3,2,7
13.907463,-2.9702055,0.05308881,-0.0170663,-0.12408352,3,2,7
15.19892,-2.9861937,0.04781976,-0.013870494,3.6093254,3,2,7
29.487507,6.0948005,-15.458502,-3.0889769,0.9632416,3,1,7
30.53249,6.112654,14.768272,2.8504856,-13.26314,3,1,7
25.643402,6.7868357,3.592462,0.944421,-9.692077,3,1,7
27.804256,6.472139,14.75987,3.365505,4.876128,3,1,7
28.129293,6.9686236,14.829859,3.6257658,-1.286773,3,1,7
45.96278,12.688468,14.316721,3.9481008,-12.604563,3,0,7
46.904156,13.443645,-0.0128295785,-0.003681147,-6.348976,3,2,7
48.3338,13.684994,-0.029092837,-0.008240351,-12.656052,3,2,7
55.145855,16.065056,-0.015497126,-0.004522071,0.4650299,3,2,7
56.16742,16.162392,-0.007016394,-0.0020211467,-7.3943863,3,2,7
58.736195,16.189445,0.036021017,0.009919676,-11.397753,3,2,7
73.12624,16.718977,0.035641983,0.008082909,-9.13094,3,2,7
36.264854,13.408848,-0.027973277,-0.010525798,-8.131411,3,2,7
40.27236,13.536018,0.003707441,0.0012595467,-9.304685,3,2,7
41.578365,13.375151,-0.013970849,-0.004530302,-7.955724,3,2,7
44.153893,15.631173,-0.022180216,-0.007948752,5.5729117,3,2,7
44.672527,16.200079,-0.039459463,-0.014499454,-0.35574186,3,2,7
45.58626,14.947835,-15.089414,-4.9886208,-11.699699,3,0,7
45.957996,16.038412,-0.012118032,-0.0042760414,5.8638015,3,2,7
46.92503,16.489487,14.213043,5.0504346,-15.910849,3,0,7
48.397106,16.142635,-0.031120079,-0.0104684215,1.6452057,3,2,7
49.19321,16.17737,-0.025267536,-0.008373601,5.198654,3,2,7
51.726284,16.077383,-0.01627753,-0.0050837547,-2.6110961,3,2,7
52.66183,16.182201,-0.023150451,-0.0071438304,-1.9254501,3,2,7
21.029942,9.78426,-11.988379,-5.874096,-5.7737513,3,1,7
24.02878,9.791362,-12.609875,-5.322522,-14.503517,3,1,7
34.936417,13.293916,-0.017615976,-0.0068375384,1.0936455,3,2,7
41.786694,16.009464,-0.016457656,-0.006411671,4.1047387,3,2,7
42.447968,16.025906,-0.031727668,-0.012169146,8.084269,3,2,7
20.877167,10.26484,-11.737295,-6.105631,-7.3152514,3,1,7
20.993626,10.425706,-11.633921,-6.1149096,-8.623303,3,1,7
21.443478,11.0717745,-11.427443,-6.2533536,-0.74898225,3,1,7
24.27393,13.201403,-0.025144368,-0.014429896,-6.457404,3,2,7
28.86842,15.861197,-0.030674579,-0.017630447,-1.3264534,3,2,7
30.103601,15.513984,-0.06267216,-0.033621985,-9.448834,3,2,7
31.045702,15.773628,0.1988797,0.10498209,-7.8606005,3,2,7
20.21257,13.16913,-0.038765375,-0.02727433,11.680651,3,2,7
21.561802,13.220411,-0.04118776,-0.0270393,6.7109566,3,2,7
22.918821,13.207384,-0.03350685,-0.020514315,2.5156167,3,2,7
25.415237,15.995421,-0.043594502,-0.029085713,2.3943214,3,2,7
26.644201,15.850606,0.01452761,0.009112377,-11.120642,3,2,7
29.273794,16.467367,-0.05788215,-0.03407468,-12.250158,3,2,7
18.904827,13.148894,-0.028039897,-0.021265315,5.3352556,3,2,7
20.387238,15.764072,-0.016940212,-0.014258582,-12.187958,3,2,7
21.450123,15.843468,-0.040324718,-0.032207455,-5.516715,3,2,7
14.86853,13.114488,-0.024348311,-0.02441916,9.014645,3,2,7
16.230972,13.133709,-0.022890115,-0.020712515,13.835082,3,2,7
18.116392,15.883127,-0.0578308,-0.05619056,-3.7742546,3,2,7
18.535006,15.855477,-0.043609615,-0.04119206,-8.088898,3,2,7
18.952938,15.85068,-0.041886292,-0.038547672,-8.376062,3,2,7
47.48949,38.097347,-0.0070522907,-0.0058608935,2.1028595,3,2,7
49.20828,38.709114,-0.02372477,-0.019302046,1.8490951,3,2,7
49.708214,39.161682,-0.0051696855,-0.00421098,-4.2578077,3,2,7
49.98512,40.14736,-0.011451748,-0.009511328,-4.825142,3,2,7
71.34357,57.960907,-0.08066061,-0.06708009,-2.3939896,3,2,7
15.779858,15.893745,-0.035898812,-0.041041855,-0.9930115,3,2,7
13.868999,15.690102,-0.015156214,-0.019966152,-6.46998,3,2,7
11.403967,15.836655,-0.015969694,-0.027118156,-3.5322595,3,2,7
12.320732,15.891875,-0.009768655,-0.015096084,-4.427342,3,2,7
16.039677,28.447395,-0.032816533,-0.06720311,-6.422168,3,2,7
28.28951,-9.438529,-14.222517,5.589154,1.004592,3,0,7
46.03243,-14.607178,14.447801,-5.0791163,5.2936354,3,0,7
20.822758,-5.619867,0.112764485,-0.038874228,-6.5936956,3,2,7
21.637388,-5.0503783,0.03636857,-0.01092252,-1.9035397,3,2,7
27.99316,-8.345938,14.929929,-5.2957063,6.4678183,3,0,7
37.31348,-8.494753,-0.11895533,0.031409256,-7.7069473,3,2,7
19.241554,-2.93012,0.051084295,-0.011070501,-3.5833158,3,2,7
29.918222,-5.470083,0.09501071,-0.02137343,-3.2917051,3,2,7
33.07299,-5.607566,0.06337965,-0.013071927,-2.749257,3,2,7
42.821545,-7.898343,-0.092449084,0.019709628,0.9988651,3,2,7
49.498394,-7.954955,-0.08015178,0.0147573445,-9.473221,3,2,7
52.955647,-9.315952,16.54596,-3.283925,-1.965416,3,0,7
23.320059,-2.8750384,0.055508308,-0.009527118,6.455201,3,2,7
25.686495,-3.3253944,0.012894171,-0.0022376466,-7.313529,3,2,7
28.800234,-2.8035297,0.04129266,-0.0054987883,-1.5728583,3,2,7
29.91716,-2.8783226,0.041593786,-0.0054267487,9.03775,3,2,7
31.286509,-2.92949,0.027034538,-0.0034075102,4.071182,3,2,7
32.594704,-2.776918,0.03269789,-0.0037765258,-4.071682,3,2,7
33.908596,-2.8663027,0.021780152,-0.00247232,5.2498016,3,2,7
35.2894,-2.9247112,0.03782839,-0.0041805888,-4.473633,3,2,7
36.55995,-3.0969748,0.02096265,-0.002336275,-0.47552872,3,2,7
38.001663,-2.809331,0.03129389,-0.0030926098,1.5546341,3,2,7
39.255344,-2.9920557,0.030498413,-0.0030628003,16.87667,3,2,7
40.54796,-3.0747285,0.031139709,-0.0030886333,19.232872,3,2,7
57.029736,-7.081866,16.464386,-2.3492122,-2.1022887,3,0,7
72.39141,-5.402983,0.031022418,-0.0027085613,-5.6427383,3,2,7
43.223446,-3.0105326,0.033109188,-0.003016096,2.0,3,2,7
45.92825,-2.808752,0.03865443,-0.0031224221,7.365108,3,2,7
51.20393,-3.1793253,0.03873554,-0.003084775,1.9835238,3,2,7
54.11134,-2.3503354,0.03809887,-0.0022513536,-3.7488008,3,2,7
55.276043,-2.6767385,0.036758874,-0.0023515404,16.247585,3,2,7
57.88622,-2.6540368,0.035968795,-0.0021778387,9.682932,3,2,7
59.30417,-2.6132948,0.03172296,-0.0018500746,9.511736,3,2,7
60.614494,-2.6423755,0.031135108,-0.0017904353,8.153727,3,2,7
63.24369,-3.162913,0.05579407,-0.0035476503,-5.1812544,3,2,7
68.59434,-2.534128,0.03075792,-0.0015048616,0.59989786,3,2,7
83.81073,-2.026763,0.063351616,-0.00212431,-2.1729112,3,2,7
8.086364,12.998355,0.0060499287,0.013897722,-6.957426,3,2,7
9.480998,13.096897,0.0037585613,0.0068851113,0.9426415,3,2,7
10.857758,13.059865,0.022712098,0.034384977,2.0247073,3,2,7
8.649289,15.734216,0.0057664746,0.01467079,-6.462518,3,2,7
10.060183,15.662537,0.013391113,0.02730877,-10.381903,3,2,7
10.384391,15.623867,0.016362969,0.031857908,-13.586318,3,2,7
11.224564,15.792664,-0.01708204,-0.030280616,-3.647306,3,2,7
4.4136295,12.034504,0.0007800333,0.005422034,-17.120796,3,2,7
2.778098,12.670139,3.209745e-05,-0.012725373,10.977359,3,2,7
4.110887,12.849381,0.0010621824,0.009762923,-8.726792,3,2,7
5.3243613,13.106078,-0.0051364703,-0.024969656,-8.542202,3,2,7
0.18845397,12.047384,-0.009338133,0.039837554,-15.908613,3,2,7
1.4608933,12.798667,-0.00011549646,0.0010226015,-7.3747587,3,2,7
1.2604845,12.951889,-0.0039003445,0.030447094,-8.04447,3,2,7
-0.47319007,12.685607,-0.0036551233,0.0131597,-8.8509245,3,2,7
0.058601927,13.035206,-0.011958495,0.052903485,-6.4832354,3,2,7
1.2431945,13.7983,0.0012640422,-0.01044219,-23.462887,3,2,7
3.0179946,15.53508,-0.00034203575,-0.023865327,-2.774646,3,2,7
2.7861884,15.593113,0.00011375403,-0.07728448,-5.9835443,3,2,7
2.1561434,15.624422,-0.0011681138,0.026440635,-0.08805388,3,2,7
-1.2533745,12.85704,-0.003285197,0.009694321,-10.5582905,3,2,7
-2.6357932,12.864227,0.0030480083,-0.006714288,-0.41288662,3,2,7
-3.9065833,12.849806,-0.010518965,0.018763533,-0.7010069,3,2,7
-2.4887147,15.150075,0.43071336,-1.1610249,-4.2078056,3,0,7
-4.741099,15.448444,-0.0069135106,0.0133487955,-13.378169,3,2,7
-4.3977876,15.621434,-0.020040462,0.04101939,-3.7688165,3,2,7
-1.2983326,18.11049,0.013237764,-0.055572126,-11.047682,3,2,7
-6.5521736,12.874495,-0.015030556,0.019272739,2.8242826,3,2,7
-7.862704,12.930088,-0.039694272,0.044853188,5.5251675,3,2,7
-10.128473,15.553373,-0.0045577795,0.005172348,2.2904072,3,2,7
-10.95726,15.752396,-0.050425176,0.05450811,1.9537735,3,2,7
21.35225,11.055266,15.772422,8.660486,-1.6850948,3,1,7
20.277391,12.98524,0.048085377,0.033340055,9.065569,3,2,7
21.646488,12.97909,0.054145567,0.03479586,5.189579,3,2,7
23.044365,12.830228,0.09878046,0.058368195,3.957304,3,2,7
26.146713,15.605953,0.069604754,0.04393974,1.9633083,3,2,7
18.811306,13.1629505,-0.018546276,-0.014243057,0.18875313,3,2,7
21.62289,15.738826,-0.008028151,-0.0063431906,-6.936261,3,2,7
14.842487,13.075898,0.007947716,0.008059027,4.009757,3,2,7
16.174223,13.116999,-0.012935958,-0.011850004,6.7546873,3,2,7
18.226633,15.835493,-0.015034689,-0.014590045,-5.8386545,3,2,7
15.920947,16.185324,0.06956647,0.08123516,-13.524541,3,2,7
15.011246,15.755546,0.066734105,0.08138657,-5.0844536,3,2,7
15.436293,15.760349,0.02169027,0.025570605,-3.1129093,3,2,7
16.038631,28.386473,-0.018834662,-0.03916719,-14.9407215,3,2,7
14.895777,28.281504,0.02838111,0.06435282,-17.853985,3,2,7
3.9112892,41.464287,-0.0011083784,-0.04077349,-2.8956847,3,2,7
3.1588752,38.77249,0.00034385998,0.037126794,-14.428928,3,2,7
1.354185,38.827187,-0.00239167,0.062445063,-5.8721123,3,2,7
0.5412796,39.074886,-0.0015768202,0.02657663,-13.2185955,3,2,7
1.013051,40.413094,-0.0023097324,0.050884474,0.3857239,3,2,7
2.2311926,41.46971,-0.00043893533,0.030900955,-8.313731,3,2,7
-17.69882,15.629594,-0.066887714,0.048133284,1.6493645,3,2,7
-21.200815,15.492325,-0.008171221,0.004975703,3.8041325,3,2,7
-1.2410605,-5.7465873,0.061051235,0.07041272,-10.714245,3,2,7
0.059849203,-3.0435414,0.006322873,0.0046906588,4.956934,3,2,7
-0.30228505,-10.690234,1.7784696,5.3139243,-24.123365,3,0,7
2.6273456,-5.7387977,0.0011378415,0.01557768,-16.077497,3,2,7
5.3790917,-18.533175,0.003331058,-0.024543887,-3.383847,3,2,7
1.4388431,-2.972745,0.045761004,0.062174466,-6.3833055,3,2,7
2.555327,-3.9469175,0.1192958,0.85762507,-22.66446,3,0,7
2.4739609,-4.290341,0.17442915,1.1711551,-18.726645,3,0,7
2.773334,-4.5391364,0.057458047,1.0060239,-20.003878,3,0,7
2.2364025,-4.4729204,0.6503183,3.135408,-12.252655,3,0,7
2.9421916,-5.672455,0.0001230696,0.014613669,-13.98424,3,2,7
3.0251098,-5.6806593,0.00021222942,-0.023985658,-14.659197,3,2,7
3.2318134,-5.6854134,0.0020253519,-0.03909032,-17.225695,3,2,7
3.370696,-5.725244,-0.0010228631,0.012782205,-19.98852,3,2,7
2.690215,-5.737554,0.006904103,0.114816524,-18.322119,3,2,7
3.7264376,-5.730328,-0.01336533,0.087234676,-23.576822,3,2,7
2.987259,-2.7621648,0.00010885463,-0.04400094,-2.2259164,3,2,7
2.92414,-2.82005,-0.0015842753,-0.052711327,-16.09663,3,2,7
2.7712116,-3.0042195,-0.004577413,-0.046101928,-17.151419,3,2,7
2.6978698,-3.0056818,-0.0016159841,-0.012091416,-13.26248,3,2,7
4.0941033,-3.125355,-0.0021881775,0.0044295914,-14.069233,3,2,7
4.044772,-3.1691434,-0.03405996,0.07355488,-15.002155,3,2,7
5.1633935,-5.7882147,-0.023697505,0.0533859,-23.721115,3,2,7
5.7230616,-5.9978657,-0.020104058,0.03757916,-25.003113,3,2,7
6.218743,-5.773975,0.03969253,-0.060084093,-18.531452,3,2,7
5.531951,-3.230113,-0.034295946,0.031678904,-3.999569,3,2,7
6.8649197,-3.1655238,-0.03309685,0.019524252,1.1155224,3,2,7
7.9971623,-18.258455,0.0034449203,-0.011941922,-15.674585,3,2,7
12.05077,-18.34489,0.050971717,-0.098195635,-17.17947,3,2,7
14.562297,-18.420277,0.0058709,-0.008895292,-1.0281525,3,2,7
18.60207,-18.534878,-0.014237185,0.01609675,-3.7133722,3,2,7
13.598816,13.127301,-0.039802074,-0.050789785,5.0676622,3,2,7
14.958149,13.124854,-0.029248303,-0.032744728,10.714588,3,2,7
8.246597,13.124909,-0.018281156,-0.05178085,-0.9706545,3,2,7
10.845289,13.096413,-0.038538974,-0.06839302,9.300705,3,2,7
12.275499,13.104575,-0.024135474,-0.03557606,12.202316,3,2,7
9.741609,15.6710205,-0.071263514,-0.18139385,-8.444212,3,2,7
3.8511438,12.628428,1.3733489e-05,-0.018496536,7.8586063,3,2,7
5.6425877,13.174573,0.015823841,0.11073547,-1.7384262,3,2,7
3.131976,12.883501,-0.020661075,0.34576344,13.03628,3,2,7
8.618045,-3.1073654,0.14275552,-0.114232324,-2.4337902,3,2,7
9.904623,-3.1927886,-0.017308142,0.011146592,-2.5828552,3,2,7
12.62851,-3.0380223,0.1092527,-0.046574503,-4.942377,3,2,7
13.949379,-3.029061,0.050544973,-0.018681556,-0.78509235,3,2,7
17.914618,-2.8989935,0.03521755,-0.009018226,-5.9337835,3,2,7
19.30335,-3.0493681,0.038750548,-0.0094079375,0.4111452,3,2,7
54.02211,3.3002865,17.03225,0.8829123,11.570272,3,1,7
55.285206,7.230857,-14.449381,-1.8350312,2.1025362,3,1,7
69.691345,13.5123,-0.0014252226,-0.00027738124,-3.4529526,3,2,7
25.867147,7.3278995,3.8080468,1.1468707,-15.54646,3,1,7
26.658312,6.986169,16.456392,4.537514,-1.0167023,3,1,7
27.380804,7.038748,-14.987406,-4.0390368,-7.4913507,3,1,7
27.734804,6.365296,17.92403,4.2532263,-2.1504312,3,1,7
28.357698,6.6076527,17.91586,4.3204336,-11.624095,3,1,7
45.611614,10.411947,16.43393,3.8227377,-11.765274,3,1,7
45.54583,11.075172,15.966092,3.9737957,-11.681201,3,1,7
20.29825,6.4291253,7.2894363,2.540544,-12.109114,3,0,7
39.009586,13.483954,-0.040723845,-0.014811321,-3.2469125,3,2,7
41.54644,13.206212,-0.036947597,-0.012261028,-5.846611,3,2,7
44.34396,13.478741,-0.033852074,-0.010685391,-4.3116655,3,2,7
43.778214,15.6445265,-0.05561503,-0.02082108,-3.2099319,3,2,7
45.226948,15.983498,-0.034827232,-0.012867325,7.0770364,3,2,7
45.700634,16.06186,-0.036091484,-0.01325105,10.70141,3,2,7
48.822487,15.892914,-0.037203368,-0.012571093,6.3996534,3,2,7
49.200493,16.057775,-0.031762026,-0.010758465,10.944839,3,2,7
52.308163,16.044195,-0.043713685,-0.013844722,6.9617605,3,2,7
52.550777,16.038921,-0.03855223,-0.012145003,8.803397,3,2,7
69.634125,22.038322,0.016586447,0.0053809457,-6.2985964,3,2,7
21.787748,9.542675,17.324354,8.545057,-12.071481,3,1,7
26.63879,11.671275,16.293621,7.847731,-10.145884,3,0,7
32.323635,13.15928,-0.04645954,-0.02033656,-4.9643006,3,2,7
33.718822,13.407235,-0.031044062,-0.013211647,1.1855018,3,2,7
36.349636,13.305448,-0.029992351,-0.011636542,-0.98861086,3,2,7
39.142403,16.047754,-0.031500027,-0.013702431,8.5738735,3,2,7
42.517544,16.081333,-0.024983345,-0.009940548,8.809618,3,2,7
19.901478,9.737483,17.113127,9.641232,-4.879565,3,1,7
19.867699,10.14527,17.062788,10.067822,-7.3947015,3,1,7
20.086205,10.506527,17.005081,10.277253,-7.0098505,3,1,7
21.27196,9.582156,-11.746075,-5.991886,-2.6792343,3,1,7
28.341745,13.235671,-0.031066211,-0.015907193,-4.959794,3,2,7
29.622814,13.262904,-0.045693196,-0.0222817,-1.1161506,3,2,7
30.27617,15.833177,0.06917288,0.03962745,-11.002883,3,2,7
31.12805,15.711556,0.21764998,0.119820274,-9.316686,3,2,7
31.217129,15.695756,0.063686386,0.03490957,-5.942342,3,2,7
31.901386,15.950275,0.08784986,0.04777705,-17.973694,3,2,7
19.850445,11.169217,16.793575,10.995042,-8.13577,3,1,7
21.619787,13.185497,-0.05029185,-0.035356212,5.8565154,3,2,7
26.072811,15.945612,-0.036693532,-0.025184358,-3.1226363,3,2,7
26.872606,16.153904,-0.052729845,-0.035410244,-13.823293,3,2,7
29.896116,16.325493,0.09231737,0.05540398,-8.054327,3,2,7
31.262783,17.874655,25.771751,16.152409,-20.246714,3,0,7
18.979645,13.145587,-0.029242037,-0.024070296,7.018136,3,2,7
20.31283,13.1534815,-0.03978374,-0.030113121,12.659127,3,2,7
22.263807,15.739327,-0.021813136,-0.017825382,-7.98577,3,2,7
24.3108,15.680911,0.025303202,0.018535461,-15.022389,3,2,7
25.371742,15.992014,-0.045718737,-0.0325,-3.8491387,3,2,7
16.299383,13.126865,-0.0307192,-0.030688288,13.709068,3,2,7
17.611444,13.093604,-0.031468604,-0.028361343,1.1739113,3,2,7
18.019138,15.115324,13.609835,13.856083,-5.7452745,3,0,7
19.87891,15.701587,-0.032536235,-0.03046994,-11.625458,3,2,7
47.907864,38.00321,-0.006409839,-0.0054283575,-5.6825333,3,2,7
49.09347,39.146282,-0.037955865,-0.032260668,7.4018936,3,2,7
49.194996,40.095093,-0.04153463,-0.03609266,-4.658058,3,2,7
50.25516,40.18984,-0.097807355,-0.08324999,-6.0713806,3,2,7
15.039493,15.915813,-0.03522818,-0.047947206,-4.6907163,3,2,7
15.8536,16.016415,-0.011084851,-0.014155898,-10.232047,3,2,7
5.0458846,24.610981,0.41164684,8.300026,9.101152,3,0,7
29.041927,-14.18413,0.28445852,-0.1681332,4.1205044,3,2,7
25.679482,-11.395021,14.855522,-8.234745,8.768015,3,0,7
21.655361,-5.151638,0.059120145,-0.019440442,2.7423744,3,2,7
28.236347,-6.958745,-0.25522104,0.08018727,-6.0038023,3,2,7
20.66836,-3.052376,0.008748357,-0.001953024,-7.1228437,3,2,7
32.572716,-6.509743,-0.022326553,0.005606182,-8.692701,3,2,7
34.602074,-5.9291687,0.028079422,-0.006054999,-6.4048214,3,2,7
36.303894,-7.286742,-0.030942041,0.00761703,-8.460147,3,2,7
36.89371,-5.8805118,0.059957497,-0.011943888,-9.029617,3,2,7
37.411976,-7.0700436,0.00015474799,-3.5836892e-05,-10.779677,3,2,7
40.987804,-5.838368,0.028936857,-0.0050959066,-11.566364,3,2,7
43.245247,-6.356829,0.049373507,-0.008846471,-8.38768,3,2,7
22.024006,-2.9383602,0.03330275,-0.0066707428,3.0361633,3,2,7
23.275133,-2.9124122,0.034877483,-0.0064893626,6.338688,3,2,7
30.013319,-2.869793,0.023870122,-0.0032581487,3.4361062,3,2,7
31.4135,-3.001259,0.028381286,-0.0038124549,2.6106362,3,2,7
32.70255,-2.8590267,0.019078847,-0.0023542338,2.6487994,3,2,7
34.06138,-2.8145735,0.019380158,-0.0022552938,4.544159,3,2,7
35.30737,-3.011582,0.02786233,-0.003288457,-2.0810552,3,2,7
36.719128,-3.044814,0.021437943,-0.0024431911,-1.5670395,3,2,7
37.970787,-2.7309756,0.014300629,-0.0014384041,-3.4533043,3,2,7
39.311867,-2.9884987,0.013934764,-0.001449807,16.90242,3,2,7
40.665287,-2.9981532,0.013556762,-0.0013621682,18.55709,3,2,7
41.768475,-3.060917,0.022984652,-0.0022803172,0.63616943,3,2,7
55.782513,-7.5591393,-14.153628,2.25137,1.3666062,3,0,7
57.86901,-4.158977,0.01683957,-0.0015149891,0.90016174,3,2,7
44.699764,-2.5668757,-0.004641824,0.0003713111,-8.023624,3,2,7
48.594475,-2.3333168,0.01911172,-0.0012959106,-6.491287,3,2,7
49.92234,-2.3047311,0.034506682,-0.0022509336,-8.962151,3,2,7
51.32327,-2.8076713,0.02029693,-0.0015000005,1.6525989,3,2,7
59.368717,-2.5909846,0.023416726,-0.0013883235,11.065058,3,2,7
60.65948,-2.5622032,0.020270603,-0.0011642153,11.631609,3,2,7
61.84799,-2.5132432,0.017823715,-0.0009876514,1.7854323,3,2,7
64.53711,-2.4638138,0.021826506,-0.0011380734,6.494783,3,2,7
65.99218,-2.6356328,0.019331412,-0.0010378275,1.2409072,3,2,7
68.676094,-2.1575992,0.020726426,-0.00091378245,4.213585,3,2,7
70.04464,-3.1192703,0.014681226,-0.000847199,-3.4028687,3,2,7
76.7993,-1.9027989,0.021123173,-0.00075376884,-4.4813905,3,2,7
5.133071,-9.631419,-1.662074,11.660527,0.31671906,0,0,0
3.8745599,-2.7825956,0.00056061294,-0.08018753,-0.18418312,2,2,4
4.2557845,-3.0894725,-0.010061983,0.060747262,-11.537161,2,2,4
8.296697,-5.7769365,0.008030485,-0.009189328,-24.732817,2,2,4
10.737078,-6.222576,0.115474485,-0.09273076,-23.220947,2,2,4
5.7156215,-3.2346096,-0.044090625,0.06022377,-0.1698494,2,2,4
5.746162,-3.2345662,-0.056207474,0.075529866,0.19401693,2,2,4
7.0915384,-3.1848066,-0.021277605,0.016360857,4.3396044,2,2,4
8.464291,-3.179599,-0.02508533,0.013509479,2.906015,2,2,4
8.555825,-3.6886656,0.2470025,-0.15720516,-20.211582,2,2,4
8.49632,-3.8245385,0.19449167,-0.13107309,-19.200031,2,2,4
9.798143,-2.8253632,0.0051475363,-0.0018423913,-15.465368,2,2,4
9.822348,-3.1790054,-0.005139434,0.002136857,-3.3128402,2,2,4
9.82602,-3.6351624,0.1459719,-0.071815245,-14.568323,2,2,4
11.129619,-3.2867744,0.08252901,-0.029366594,-14.273916,2,2,4
11.236383,-3.1544325,-0.0013716738,0.0004564135,-14.831098,2,2,4
11.127445,-3.799802,0.050219547,-0.021420274,-16.910473,2,2,4
10.139459,-5.774011,0.047076046,-0.03803901,-15.3271475,2,2,4
12.504145,-3.7043583,0.038018733,-0.013213788,-15.578603,2,2,4
11.961106,-5.96196,0.01840319,-0.011953533,-24.8135,2,2,4
12.1439705,-5.832677,-0.040597264,0.025153715,-21.802254,2,2,4
13.664351,-4.40229,-0.12924565,0.048805356,-24.051226,2,2,4
13.026392,-5.8198614,0.03652468,-0.020400753,-18.966906,2,2,4
14.182421,-5.886888,0.08240171,-0.041405834,-15.845076,2,2,4
16.27651,-5.8443203,0.05440569,-0.02254098,-16.85313,2,2,4
16.704014,-5.094101,-0.34772328,0.118960574,-13.276231,2,2,4
16.749302,-5.168958,-0.9654209,0.33472922,-14.191644,0,0,0
16.748034,-5.1733246,-0.8266829,0.28693447,-16.90778,0,0,0
16.723145,-6.01976,0.053006455,-0.021921674,-11.929341,2,2,4
17.45892,-6.282077,0.06091006,-0.025002327,-20.06705,2,2,4
17.759054,-5.6869283,0.07988317,-0.02866178,-15.802832,2,2,4
11.174517,-2.9289188,0.0487011,-0.01484046,-17.560505,2,2,4
12.427499,-3.1708872,-0.016195117,0.004670711,-9.456346,2,2,4
13.892945,-3.1240754,0.0041525434,-0.0010033025,-4.1806993,2,2,4
15.174927,-3.1947925,-0.003562956,0.0007855849,2.8256187,2,2,4
16.505238,-3.0953305,-0.0034620147,0.0006557939,4.3819847,2,2,4
17.82322,-3.2483428,0.017329004,-0.003162612,0.49169922,2,2,4
19.12591,-3.1391027,0.008254308,-0.001318828,-3.0719185,2,2,4
54.0403,2.0180457,17.015959,0.9216798,11.549551,1,1,2
56.537163,5.625883,18.416636,2.2116132,-4.7968946,0,0,0
27.742046,4.777828,-13.746971,-3.153145,0.7983036,0,1,1
28.418776,5.5014267,-14.116221,-3.5645387,-2.6220121,1,1,2
45.57059,9.202326,-15.674076,-3.7211127,-1.7882214,1,1,2
46.2852,8.618794,-15.300422,-3.3607738,7.418334,1,1,2
55.205364,8.24749,17.737152,3.090892,8.861135,1,1,2
70.06556,11.971492,0.11099032,0.021243125,0.6832609,2,2,4
26.541082,6.146012,-14.605645,-4.408538,3.4844465,1,1,2
27.007006,7.342553,16.981554,5.900334,7.64305,1,1,2
44.970375,13.70747,16.013771,5.612158,11.003565,0,0,0
45.934303,15.646464,0.022060243,0.008570718,3.8022308,2,2,4
47.550163,16.71687,15.22921,6.07105,5.180275,0,0,0
39.735405,14.579219,0.25544333,0.10879249,0.48397064,2,2,4
52.173756,21.079958,14.176592,6.390842,6.577364,0,0,0
25.878666,12.309317,15.49345,9.154015,11.429438,0,0,0
21.039133,12.118819,0.49726635,0.37105298,6.64332,0,0,0
23.33405,13.083364,0.9104948,0.64443094,3.4048328,0,0,0
7.160651,-20.449419,-1.277484,7.6438165,8.004011,0,0,0
13.838435,-18.351692,0.12375761,-0.21892524,-5.899746,2,2,4
15.016202,-18.243252,0.102147244,-0.16062768,-3.3994498,2,2,4
28.085379,-32.377003,9.361699,-12.24132,-7.0322766,0,0,0
33.563896,-41.6159,6.0102005,-8.278805,1.9269214,0,0,0
16.558392,-18.01226,0.16386014,-0.22339755,-10.439465,2,2,4
16.599232,-18.290257,0.19010235,-0.2624922,-11.151585,2,2,4
20.35026,-18.472101,0.035819646,-0.038604025,-7.5506487,2,2,4
49.2923,-42.88065,0.06875331,-0.063832544,-5.245552,2,2,4
21.240337,-14.725338,-8.828186,7.124045,-10.707171,0,0,0
28.311106,-18.28656,0.034640778,-0.024915528,-5.248534,2,2,4
30.60953,-21.131176,0.033078052,-0.025264876,-15.293324,2,2,4
47.595337,-29.822527,13.054691,-8.69287,-5.0020647,0,0,0
29.676178,-18.282125,0.044231348,-0.030123789,-1.0154693,2,2,4
30.894634,-18.378765,-0.047249395,0.030897811,-17.630527,2,2,4
32.962093,-17.705853,0.1723721,-0.100725904,-15.621134,2,2,4
26.376541,-11.981341,15.9057455,-7.9691706,-11.23786,0,0,0
33.901485,-17.913786,0.030360984,-0.017396858,-2.494059,2,2,4
39.645844,-19.259106,-0.026405111,0.013694109,-14.747047,2,2,4
43.474903,-20.303143,14.990262,-7.417821,-13.014219,0,0,0
26.637009,-11.078614,16.342295,-7.4465613,-8.434755,0,0,0
28.023357,-11.260952,16.225788,-7.09172,-15.114979,0,0,0
28.618847,-11.075804,16.271591,-6.8190107,-17.096436,0,0,0
49.453903,-20.653309,0.2118311,-0.09270387,-12.727142,2,2,4
21.105265,-6.0632005,0.03701584,-0.011511762,-6.86321,2,2,4
21.864122,-6.382246,0.6762357,-0.21342544,-19.340807,0,0,0
25.469961,-7.9251904,3.6411774,-1.2174108,-19.582157,0,0,0
44.352802,-15.09243,-14.687465,5.220392,-12.482817,0,0,0
45.314095,-14.604694,-14.862694,4.985303,-5.5884447,0,0,0
45.63698,-16.024822,-14.193823,5.206643,-13.452304,0,0,0
48.38054,-14.716664,-15.059559,4.74129,-6.317468,0,0,0
20.502296,-5.876567,0.03276287,-0.010190853,1.7381386,2,2,4
21.681416,-5.280165,0.045068633,-0.011582795,-11.193556,2,2,4
22.412426,-5.839043,0.7061528,-0.19560513,-12.4304905,0,0,0
24.45853,-5.7714314,0.0149991885,-0.003692854,-14.377211,2,2,4
26.942034,-5.7742953,0.0024090197,-0.00052959274,-7.715103,2,2,4
27.497677,-6.5879316,0.016639458,-0.004144739,-19.680628,2,2,4
28.291695,-6.603064,-0.013070883,0.0031581216,-18.111347,2,2,4
30.927687,-7.5780783,-0.0803682,0.020422092,-15.20619,2,2,4
44.047966,-9.441177,-0.1747469,0.03800873,-14.389938,2,2,4
55.37624,-14.026955,-13.615308,3.5222018,-5.2436357,0,0,0
69.33427,-18.657711,-0.10118118,0.027751092,-8.873983,2,2,4
20.488361,-3.03379,0.0035176254,-0.00049369864,3.1452935,2,2,4
21.873398,-3.1327295,0.006803271,-0.00091878936,8.951277,2,2,4
29.53825,-5.7716265,0.009078431,-0.0017930509,-3.1440156,2,2,4
32.68167,-4.82806,0.14773351,-0.021159524,-6.4988327,2,2,4
33.201103,-6.054186,0.0017195863,-0.00031379142,0.111507416,2,2,4
33.924606,-6.7124844,-0.017646099,0.003528963,-7.5902357,2,2,4
36.45776,-6.038139,0.04536013,-0.0074280775,-4.179222,2,2,4
37.89871,-6.4175262,0.0388173,-0.006520192,-11.321758,2,2,4
39.33779,-6.871471,-0.05214802,0.009071309,-9.663429,2,2,4
41.67925,-7.4378457,-0.07446313,0.013266288,-7.251073,2,2,4
47.43774,-6.7107983,0.053026874,-0.007314144,-14.928456,2,2,4
55.559547,-11.455639,17.757528,-3.6942987,-3.2165177,0,0,0
23.1766,-3.146587,0.010444278,-0.0013228435,7.504364,2,2,4
24.323687,-3.32405,0.007329876,-0.000939907,-0.036479115,2,2,4
25.936783,-3.2890258,-0.00042232417,4.952752e-05,-2.3952827,2,2,4
27.089697,-3.129645,-0.009148395,0.0009568508,-7.3926864,2,2,4
28.694656,-2.9101987,0.008687366,-0.00077314564,-6.997142,2,2,4
29.776993,-3.0480604,0.0072121727,-0.0006534176,-5.8658133,2,2,4
31.229979,-3.077293,0.0018936397,-0.00016447715,8.822502,2,2,4
32.54068,-2.8918726,0.012754585,-0.0009747477,0.1275208,2,2,4
33.86781,-3.1818998,0.010350525,-0.000856076,1.2730789,2,2,4
34.20068,-3.3864367,0.39782813,-0.035224658,-11.560294,2,2,4
35.19282,-3.0872254,0.016140113,-0.0012297038,-10.741796,2,2,4
36.524094,-3.5653641,0.043952174,-0.0038555788,-5.1940536,2,2,4
37.890083,-3.1786487,0.0073512583,-0.0005354434,10.313693,2,2,4
39.215633,-3.0970144,0.009233485,-0.0006260048,19.386238,2,2,4
40.54771,-3.1978924,0.0075088837,-0.00051124435,21.685814,2,2,4
41.883152,-3.0121076,0.0089618685,-0.00054495235,0.7146225,2,2,4
42.729416,-4.551743,0.008321615,-0.00082462595,-9.459608,2,2,4
43.598892,-5.1491475,0.12539625,-0.014039304,-11.002461,2,2,4
45.864273,-3.2540708,0.01103616,-0.000671054,13.420116,2,2,4
48.572647,-3.53826,0.009611027,-0.0006100867,4.1338196,2,2,4
61.901855,-5.7595887,0.008780371,-0.0007653972,-2.771782,2,2,4
44.743008,-3.0296123,0.031412836,-0.0017899793,-4.6762724,2,2,4
47.16665,-3.287993,0.01913736,-0.001143643,-0.044578552,2,2,4
49.878742,-3.0345483,0.006436034,-0.0003265025,6.2405977,2,2,4
51.175266,-3.164416,-0.0011941368,6.2196625e-05,-0.57657933,2,2,4
52.55348,-3.3058746,0.01900697,-0.001017175,6.7698565,2,2,4
53.875042,-3.2823336,0.012817739,-0.00066179427,5.6580706,2,2,4
54.495064,-1.4968271,17.318972,-0.27254277,-2.7225647,0,0,0
55.218433,-3.240708,0.013157996,-0.00065092783,16.390892,2,2,4
56.541584,-3.2662988,0.013817082,-0.00067307695,9.639821,2,2,4
57.905674,-3.2750592,0.013349524,-0.00063605135,10.646717,2,2,4
59.2697,-2.811466,0.0088736685,-0.0003381438,2.9992523,2,2,4
60.501053,-3.7158337,0.009736135,-0.00051839725,4.5452547,2,2,4
63.269394,-3.1475396,0.01592414,-0.0006560403,4.471405,2,2,4
64.27236,-2.4405346,0.016641172,-0.00047944716,-0.40242004,2,2,4
66.023994,-4.1226463,0.020736951,-0.0011417423,-1.8390763,2,2,4
67.08547,-3.5801144,0.019765023,-0.0009003573,0.16934204,2,2,4
68.49613,-3.419253,0.016464915,-0.000692682,2.8720474,2,2,4


==> resources/example_data_evaluation_no_accu_fl_hard.csv <==
x,y,v_x,v_y,rcs,gt_label,prediction,confusion_value
11.065443,2.9403975,4.8762813,1.5161885,-5.053174,1,1,2
11.864243,2.355912,5.038572,1.0423762,-3.2438095,1,1,2
12.605615,0.5691741,-0.027756596,0.0004152112,-14.24745,2,2,4
12.406665,2.6968546,5.0194626,1.1727542,4.499344,1,1,2
13.445882,1.2864877,-0.017437989,-0.0010668988,-10.664859,2,2,4
14.180199,2.0548246,-0.010029011,-0.0013165979,-14.61762,2,2,4
15.5371475,3.3052723,-0.004637304,-0.0010346225,-18.843372,2,2,4
17.511583,2.8349233,1.5610923,0.24413374,-13.99718,0,0,0
6.364723,3.0895538,0.02890889,0.027579635,-21.981562,2,2,4
6.373943,3.6323295,0.026812695,0.03127504,0.37176633,2,2,4
6.817417,3.2179244,0.031473663,0.026796458,-22.00399,2,2,4
7.7987647,3.6544783,0.009683095,0.0072633163,-26.689777,2,2,4
9.976747,3.1305263,4.627238,1.8386611,0.47982943,1,1,2
9.686368,4.2306705,-0.053313695,-0.032307107,-18.829437,2,2,4
9.935287,4.451101,-0.08220797,-0.050758164,-21.377653,2,2,4
12.9097805,5.084706,4.407467,2.1354601,5.8038244,1,1,2
13.570146,5.6959815,4.254271,2.1888714,-6.962083,0,1,1
14.42073,4.35074,4.786906,1.6547862,-8.870024,1,1,2
15.214913,5.1066265,4.7058554,1.8262533,-25.114786,0,1,1
4.0726724,2.9257329,0.009864447,0.103236884,-20.888811,2,2,4
4.100896,2.9794402,0.012819999,0.121307276,-21.374033,2,2,4
3.9053602,3.1402059,0.0025147772,0.13528511,-18.22556,2,2,4
4.2494397,3.1667216,0.011384749,0.072111286,-17.009928,2,2,4
4.88024,3.0042398,0.00874944,0.019760853,-25.68507,2,2,4
4.4126854,3.1918414,0.034653354,0.15623835,-20.339666,2,2,4
4.581279,3.2813225,0.0073201293,0.026197383,-18.835642,2,2,4
4.974804,3.2372754,0.043611173,0.09925831,-21.834675,2,2,4
4.8560305,3.3219583,0.020301282,0.053441253,-16.335678,2,2,4
5.3954873,3.68508,0.0049763992,0.009674422,-24.713182,2,2,4
10.522695,10.424455,0.011741481,0.017137134,-14.777035,2,2,4
11.654839,11.141961,0.021723736,0.029101105,13.257386,2,2,4
13.340962,10.005825,0.027727159,0.027214967,-15.416082,2,2,4
14.323538,9.915516,-0.00047883592,-0.00042172353,-18.392788,2,2,4
15.294909,9.937674,0.026485112,0.021395959,-16.931288,2,2,4
13.915702,11.573203,0.02643513,0.028584236,11.05817,2,2,4
8.632672,12.87235,-0.18032701,-0.45991087,-12.711164,2,0,5
5.252059,-0.25439197,-0.9334841,0.6399942,-29.042557,0,0,0
10.058902,-1.1801951,-0.071887046,0.021804133,-6.4304295,2,2,4
20.00811,0.7099061,-0.033128735,-2.0323207e-05,7.2559214,2,2,4
24.435383,0.27064687,-0.035849933,0.0007480922,-6.052906,2,2,4
25.275827,1.1154535,-0.03040104,-0.0005897612,-22.55218,2,2,4
34.18483,0.4179525,-0.042457413,0.0003948912,-17.950079,2,2,4
51.475094,0.5957875,0.057093833,-0.00012495818,-11.617473,2,2,4
72.39028,3.3922627,-0.07287286,-0.0028628649,-1.8259413,2,2,4
73.0021,4.270696,-0.031452198,-0.001624282,-0.6990142,2,2,4
74.88433,3.592,-0.019905405,-0.0008105174,5.0543656,2,2,4
79.505585,4.3885145,0.16792579,0.008188142,8.314665,2,2,4
88.55505,2.8086522,-0.010271593,-0.00025573192,7.6147633,2,2,4
90.42005,0.55642873,-0.02509909,4.1629588e-05,4.4822054,2,2,4
91.839195,2.0518227,0.025817072,0.0003966863,-0.1387999,2,2,4
28.904247,3.4963183,5.520118,0.61634946,-20.637753,0,0,0
31.40718,2.4920704,0.059248414,0.0038543814,-14.444321,2,2,4
32.267876,4.2381067,0.05496496,0.0068457047,-12.862464,2,2,4
44.134323,3.3720918,-0.026052974,-0.0017285441,10.225253,2,2,4
47.28156,4.8229804,0.00010178815,9.66503e-06,-3.8399947,2,2,4
56.327557,7.8874507,-0.024809178,-0.0033985716,-15.60276,2,2,4
63.94613,7.273512,-0.022371102,-0.0024474324,2.8076768,2,2,4
65.35585,7.42139,0.036472294,0.0039863586,-2.569635,2,2,4
66.35677,6.2900248,-0.019626154,-0.0017554618,4.2359285,2,2,4
67.73134,6.0367446,-0.010632148,-0.00088836503,2.5056992,2,2,4
67.90431,6.771874,0.016836794,0.0015962528,0.5379579,2,2,4
69.25691,5.8517203,-0.031260684,-0.002462598,2.3162994,2,2,4
72.87625,8.669057,5.144366,0.5940014,-7.235799,0,0,0
84.06927,6.1189427,-0.010151196,-0.0006858156,-2.848851,2,2,4
30.93597,6.011729,9.581364,1.8796597,-13.443126,0,0,0
37.755898,5.308748,0.67670286,0.09200976,-9.82586,0,0,0
39.562416,7.190253,0.87007916,0.15816951,-12.716551,0,0,0
45.887936,9.5314245,9.549197,2.0065944,-9.821779,0,0,0
57.23514,9.779591,-0.002781792,-0.00047320782,-11.201785,2,2,4
60.558357,8.772977,0.006756773,0.0009620611,-1.9763794,2,2,4
65.03281,9.929471,8.858731,1.3365647,-8.905665,0,0,0
78.09282,15.544987,0.86611676,0.17320497,-7.679901,0,0,0
28.914398,7.2665877,9.696518,2.5413916,-17.6431,0,0,0
30.173073,6.645347,9.676826,2.1864452,-10.851182,0,1,1
35.222782,8.424533,9.681555,2.3845298,-9.374988,0,0,0
47.744396,11.7043,0.961991,0.24122556,-10.203563,0,0,0
47.392647,13.444954,-0.042140756,-0.012337454,-6.421674,2,2,4
54.486343,12.694548,-0.008638411,-0.0020466386,-5.803221,2,2,4
76.33064,19.458569,4.8316774,1.2506493,-7.6212797,0,0,0
25.624222,9.172002,0.003613895,0.0014067551,-10.38096,2,2,4
45.872368,15.805363,0.01172693,0.0042163664,-6.5679994,2,2,4
51.278797,18.042107,0.019703696,0.007206079,-1.30876,2,2,4
59.057884,18.225023,4.751353,1.5085284,-13.213246,0,0,0
37.339752,16.358955,0.16696571,0.07809224,3.6240783,2,2,4
37.787106,16.39135,0.1907598,0.088226765,-1.8410637,2,2,4
45.020367,19.540758,-0.025259998,-0.01156252,-11.708438,2,2,4
53.625042,22.339619,0.15087172,0.06560442,-14.958197,2,2,4
55.346115,20.473667,0.22773845,0.08746484,-11.591875,2,2,4
21.072636,9.686483,-0.0014970965,-0.0007816138,-4.5861063,2,2,4
21.872635,9.753825,0.018639227,0.009368775,-14.486772,2,2,4
25.678207,11.823395,4.7679043,2.4307811,-22.080128,0,0,0
33.486473,16.79738,0.0059174458,0.0032152114,12.086616,2,2,4
35.84611,18.229876,0.026744746,0.014657364,7.9524717,2,2,4
37.78242,19.572586,0.039073367,0.021738293,-16.480585,2,2,4
42.005222,21.87468,0.0065404396,0.003630644,13.761335,2,2,4
43.19591,22.010422,-0.0056321323,-0.0030512353,-14.0256195,2,2,4
47.205433,22.479229,0.035061654,0.017616985,1.2997239,2,2,4
47.8054,22.63879,-0.101357296,-0.05060044,2.1388352,2,2,4
48.55558,22.380299,0.022747375,0.011033975,8.202018,2,2,4
48.244213,24.132586,0.08361333,0.044143546,6.549144,2,2,4
47.922684,24.831444,0.08495469,0.04652643,6.4090376,2,2,4
50.219368,22.525488,0.13300112,0.06261549,-3.3037553,2,2,4
34.026413,19.386751,0.010778595,0.00667686,18.1625,2,2,4
34.125813,20.414024,0.01723188,0.011224207,12.09822,2,2,4
38.126183,21.71665,0.0021722792,0.0013323349,12.215818,2,2,4
38.537807,21.072157,0.007807631,0.004586746,10.777845,2,2,4
39.23802,21.736855,0.0063600666,0.0037818905,-3.5080123,2,2,4
39.375233,23.77248,0.009013696,0.0058557503,15.850375,2,2,4
41.409195,24.6186,0.011416037,0.0072719436,-4.4029326,2,2,4
42.50659,25.19949,0.034839045,0.022085747,-13.666254,2,2,4
44.353336,26.24988,0.002348044,0.0014815337,-8.4459095,2,2,4
45.324883,27.09826,-0.08946137,-0.056954812,17.613527,2,2,4
45.85952,28.560644,0.104953475,0.06962155,4.1543007,2,2,4
48.45144,28.937096,0.026363196,0.016694238,-12.201242,2,2,4
50.27554,27.376469,-0.023190808,-0.013328486,-11.699733,2,2,4
51.474815,27.673836,0.005902427,0.0033437302,-12.522184,2,2,4
52.507236,28.826002,0.010704378,0.0061888685,-7.543689,2,2,4
52.837547,31.061989,0.010138032,0.0062847333,-0.65884554,2,2,4
53.595722,31.271225,0.045797978,0.0281508,-9.8109,2,2,4
53.933884,33.214783,-0.00037914427,-0.0002461921,-12.563199,2,2,4
56.17214,34.827915,-0.007537595,-0.0049174516,-4.7127123,2,2,4
61.099705,38.07875,0.16463424,0.10750969,-8.085431,2,2,4
62.821526,35.642265,0.0361562,0.021427184,-6.6935716,2,2,4
64.93122,39.155163,-0.09468772,-0.05962271,-6.4332137,2,2,4
68.68157,38.619534,0.021661423,0.01267157,6.13051,2,2,4
32.690483,23.732555,0.004358095,0.0034816645,4.7612505,2,2,4
35.354073,23.265383,-0.006368925,-0.0045633106,-14.489042,2,2,4
36.094593,25.661303,0.007553584,0.005849222,6.8898277,2,2,4
38.045082,27.370481,-0.065874144,-0.05139362,-2.8225632,2,2,4
39.3187,28.202093,0.051989023,0.040323164,-8.39785,2,2,4
43.7968,28.666098,0.012075572,0.008456027,8.2048855,2,2,4
44.69546,28.670498,0.032731712,0.022419786,9.046705,2,2,4
43.44231,31.216566,0.08543684,0.065868795,6.540016,2,2,4
46.238197,28.954481,0.13392787,0.089292675,4.931225,2,2,4
46.25781,29.474644,0.13796976,0.093637645,3.3927643,2,2,4
45.169617,31.10113,0.14680399,0.10803797,-1.6859634,2,2,4
46.13288,30.359238,-0.21667327,-0.15202096,-6.137427,2,2,4
45.447205,32.487152,0.16054435,0.12271197,-13.327942,2,2,4
47.55953,29.963623,0.16981775,0.11371937,-13.510808,2,2,4
47.511974,32.751793,0.06449101,0.047353018,-6.887746,2,2,4
49.405804,31.266596,0.013201418,0.008859706,2.5354798,2,2,4
50.158207,34.50404,0.033837516,0.024706027,-7.919481,2,2,4
53.01549,36.980026,0.008194618,0.006048174,-10.800031,2,2,4
71.41683,50.15581,0.015877642,0.011623424,-2.6459365,2,2,4
71.9139,52.247963,0.02425047,0.01836871,-4.6497145,2,2,4
80.419815,54.71398,-0.0076155597,-0.00537288,-1.2754959,2,2,4
22.657124,18.424608,6.0552607,5.7097635,6.3379707,1,1,2
23.773901,17.997492,6.206089,5.390696,-10.422985,0,1,1
23.443253,19.112963,6.0860214,5.722323,-17.464855,1,1,2
36.621086,26.790964,-0.020270377,-0.016143352,3.406884,2,2,4
36.76134,28.86504,0.027683765,0.02369856,3.5840645,2,2,4
38.132664,28.452662,0.04124736,0.0334005,-4.200961,2,2,4
38.85325,30.217768,0.07127672,0.060123876,-11.120995,2,2,4
39.75795,30.97635,0.10082914,0.085039355,-10.073128,2,2,4
42.212284,31.48453,0.042131305,0.033817865,19.540388,2,2,4
41.454987,34.35025,0.103785306,0.09289541,0.02986908,2,2,4
58.673187,46.70784,-0.10573233,-0.08874719,-8.352112,2,2,4
15.199729,13.143318,0.0059421957,0.006520494,-14.951389,2,2,4
18.146778,16.907175,-0.3764752,-0.42708018,-11.201324,0,0,0
23.06722,20.217686,5.8917127,5.986947,-11.922704,1,1,2
23.60801,20.937702,5.8657155,6.0111685,-10.664014,1,1,2
24.328516,21.215555,5.98561,5.9993663,-15.969318,1,1,2
24.595467,22.13084,5.830101,6.0256166,-20.498758,1,1,2
30.266846,27.126627,-0.5231601,-0.52355206,-11.091442,0,0,0
32.37811,29.667156,0.013411288,0.013622464,-8.005486,2,2,4
33.358086,31.338306,-0.13741161,-0.14272313,-9.039319,2,2,4
35.31988,30.912539,0.06115099,0.058726437,-2.5620346,2,2,4
35.69133,34.059944,0.031758606,0.03328373,11.995219,2,2,4
39.230328,35.963886,0.049299486,0.04915113,4.897069,2,2,4
40.38703,36.033722,0.090539,0.087581165,-2.5916412,2,2,4
41.45451,36.132088,0.11629021,0.109601244,-8.768547,2,2,4
43.30053,36.437702,0.15276755,0.13842517,-13.67175,2,2,4
44.228516,38.889435,0.017892634,0.016926797,-6.0186005,2,2,4
47.986134,46.17901,0.08442026,0.08700853,-4.719522,2,2,4
61.237648,54.8512,-0.45304808,-0.4275724,0.11318207,0,0,0
18.644556,20.138119,-0.36346385,-0.47786713,-16.22217,0,0,0
23.253716,24.129204,-0.28121087,-0.33972585,-15.607027,2,2,4
33.790333,33.198418,0.056710053,0.061575897,1.5787811,2,2,4
34.424244,33.64615,0.05109187,0.05507352,-11.3366165,2,2,4
38.14334,36.88612,-0.05151124,-0.054370195,1.062912,2,2,4
38.666782,38.982784,0.018630385,0.020490922,-6.5264053,2,2,4
43.139816,41.720253,0.005601657,0.005849859,-9.117963,2,2,4
44.77183,43.8112,0.021134986,0.022271177,12.74041,2,2,4
45.532234,44.53251,0.028126268,0.029584324,0.7377503,2,2,4
59.066364,63.92836,-0.22841606,-0.26160702,-4.371826,2,2,4
15.413139,19.244343,4.4805093,7.1918206,-17.63917,0,0,0
18.072365,21.696335,0.028942643,0.042757798,-12.331673,2,2,4
18.95585,22.944977,0.032721814,0.048218288,-10.360867,2,2,4
19.664448,23.473297,0.021367067,0.030788716,-13.418751,2,2,4
26.20517,33.46584,0.018924855,0.027750462,-1.4077454,2,2,4
29.226063,33.083733,0.03572661,0.045610588,-6.8311644,2,2,4
36.55146,46.583656,0.031887673,0.044755515,-3.6348157,2,2,4
50.165577,62.55171,0.027797202,0.037129533,4.6937346,2,2,4
54.608566,64.87214,0.022034762,0.027863208,9.809938,2,2,4
55.2308,65.56141,0.026323559,0.03323645,3.3673034,2,2,4
62.91595,75.497955,0.023091933,0.029247342,11.531964,2,2,4
63.850174,76.5204,0.027709424,0.0350214,13.750528,2,2,4
16.764362,24.283285,0.019509371,0.03565423,-13.674166,2,2,4
18.580153,25.589087,0.030579742,0.05170475,-14.285065,2,2,4
21.564262,28.807835,0.029216923,0.046385694,8.705038,2,2,4
21.511705,30.381248,0.031037692,0.052189715,-4.6025853,2,2,4
23.477386,33.45948,0.016236681,0.027113974,2.0333939,2,2,4
30.20074,44.708057,-3.0000591,-5.012265,-5.890686,1,1,2
33.0472,43.916317,-0.14532956,-0.21518368,-2.3865738,2,2,4
38.77647,55.570312,0.025889419,0.040684544,10.01412,2,2,4
41.10945,56.126305,0.016933894,0.025197234,1.5078278,2,2,4
40.645157,57.330715,0.018179027,0.027986597,2.6392932,2,2,4
41.71753,58.111904,0.018388469,0.02788658,6.117313,2,2,4
43.100544,58.21907,2.0585995,3.01751,-2.966423,0,0,0
41.93739,59.22773,0.03448081,0.05299953,-3.583943,2,2,4
43.31733,59.869217,0.044238456,0.066338874,1.9398379,2,2,4
44.046642,61.327923,0.029355278,0.044287093,6.224979,2,2,4
45.041183,61.580166,0.031012338,0.045847066,-2.1162186,2,2,4
44.657024,65.7305,0.037779942,0.06022127,0.6271882,2,2,4
47.19613,66.61757,0.04634997,0.07050186,0.3757739,2,2,4
50.03009,65.47952,-0.4283316,-0.60097605,3.1304584,0,0,0
47.69339,67.776535,0.04102129,0.062773295,-1.1986661,2,2,4
49.951572,68.37877,0.042470574,0.062361863,0.93296814,2,2,4
48.95091,69.28282,-0.33128482,-0.503881,7.8086963,0,0,0
52.553253,70.027084,0.026908152,0.03831052,20.357048,2,2,4
53.878086,71.231,0.03640956,0.051341485,3.9361606,2,2,4
14.960646,22.719025,0.030852363,0.061198153,-10.200277,2,2,4
16.648048,27.655134,2.8387465,5.983618,-12.250107,0,0,0
23.519547,38.994904,-2.668455,-5.1978936,14.273745,1,1,2
28.838589,43.849403,-2.9304228,-5.0621758,12.977952,1,1,2
29.833773,47.41608,-17.20303,-30.941145,-2.0253344,1,0,3
35.454258,54.365833,0.049755894,0.08451509,-1.9366746,2,2,4
42.207787,64.388855,0.025869882,0.042965274,-0.19581604,2,2,4
45.729145,74.922844,0.02810326,0.0498196,11.887566,2,2,4
12.0242,21.404905,0.020063357,0.050881885,-11.218306,2,2,4
20.722881,36.332207,-2.4824693,-5.2455964,8.13282,1,0,3
22.132008,41.294758,-2.3806055,-5.2889705,-4.313238,1,1,2
25.010683,43.329727,-2.595962,-5.232227,-1.4276485,1,1,2
27.361881,49.903378,0.02463384,0.05157324,-3.9945984,2,2,4
30.472462,58.863655,0.009601172,0.020984128,7.6828756,2,2,4
34.668964,60.469128,0.018542279,0.03597186,6.992037,2,2,4
35.233433,61.0752,0.019505708,0.03753689,1.2295523,2,2,4
33.90185,63.295807,0.0065896404,0.013730307,12.079038,2,2,4
18.856043,39.030994,-0.84953135,-2.171465,1.3038807,1,0,3
9.996975,52.21807,-0.22926904,-1.9246447,12.155809,0,0,0
1.4394329,31.096813,0.267786,-3.3627813,14.876036,0,0,0
1.5816195,31.16701,0.25056088,-3.350556,13.31468,0,0,0
20.84762,-13.693788,-0.016641866,0.014100828,6.0249367,2,2,4
28.151417,-19.948532,0.12780558,-0.10863911,5.2538605,2,2,4
22.696453,-13.36039,-0.007183478,0.005362076,17.920687,2,2,4
23.54063,-13.655714,0.02158952,-0.015748123,6.383686,2,2,4
37.518246,-20.131004,-0.10277007,0.06360414,13.704323,2,2,4
18.988567,-9.384598,-0.09313007,0.062079858,-1.0925884,2,2,4
26.238983,-12.857076,0.13522883,-0.081920944,2.4262657,2,2,4
26.930017,-13.650435,-0.02178503,0.013551123,-1.4467392,2,2,4
28.118876,-13.704714,-0.061451424,0.036489334,6.83235,2,2,4
30.39573,-13.806007,0.18160835,-0.09927793,-0.71385,2,2,4
30.649721,-15.727933,-0.01722546,0.010562957,0.87387085,2,2,4
31.51938,-16.600399,3.7463717,-2.3432822,3.9478416,0,0,0
32.71685,-14.649333,0.028720532,-0.015276822,-2.2285461,2,2,4
29.333908,-12.67592,0.20947558,-0.10999209,-1.5032558,2,2,4
29.898355,-13.016571,0.09066693,-0.047761824,0.6753216,2,2,4
42.362923,-15.688912,4.2338204,-1.8021414,14.8804455,0,0,0
25.758612,-7.51709,-0.0023994509,0.0009003541,1.3505468,2,2,4
66.19295,-22.151764,-0.1217467,0.044633325,10.075813,2,2,4
65.94355,-23.22218,-0.13589525,0.052363478,11.397275,2,2,4
68.04265,-19.85943,-0.03662569,0.011732194,20.66227,2,2,4
44.082718,-11.015711,12.43405,-3.621678,10.727637,1,1,2
88.05395,-19.759424,-0.031089881,0.007554949,14.191098,2,2,4
88.66294,-20.281048,-0.06911293,0.017099189,2.67912,2,2,4
54.772316,-9.561703,-0.012880979,0.0025962435,-0.48815918,2,2,4
64.50611,-12.391328,12.828825,-2.7692845,17.16252,1,1,2
67.50333,-12.955612,12.864392,-2.7602448,-1.2170849,1,1,2
20.832056,-2.2786505,0.3727905,-0.065425925,-20.83813,2,2,4
22.372864,-2.1485128,1.4256893,-0.21936606,-20.568943,0,0,0
25.755125,-2.0755546,-0.046362966,0.0058772415,-9.679493,2,2,4
29.343203,-2.294866,-0.021987392,0.0025840271,1.2546768,2,2,4
55.239094,-6.169412,1.3668236,-0.182745,-6.041055,0,0,0
82.20404,-7.190385,0.07525892,-0.007579666,5.6258316,2,2,4
23.365778,-0.51779705,-0.023083396,0.001441157,11.999494,2,2,4
25.27276,-1.4583764,-0.05943244,0.005990706,-14.3601,2,2,4
28.547464,-0.17904204,0.49090058,-0.017479403,-11.611502,2,2,4
30.177122,-2.04472,0.03821018,-0.003985095,-8.980343,2,2,4
32.80206,-2.02267,0.068287216,-0.006423991,-16.808662,2,2,4
42.061882,-0.6595722,0.02015295,-0.00071722624,-12.351614,2,2,4
51.348827,-1.1987784,0.124454565,-0.0049761524,-7.0997343,2,2,4
91.11503,-3.569822,-0.029831044,0.0014597806,-0.38930655,2,2,4


==> resources/example_data_labeling.csv <==
x,y,v_x,v_y,rcs,gt_label,prediction,confusion_value
-3.1643922,-4.3683143,14.168743,7.88925,-0.5330925,0,-1,-1
-9.646608,-13.607126,-0.13092111,-0.13063027,4.260601,2,-1,-1
-9.710142,-13.548017,-0.07858942,-0.07766442,3.2111263,2,-1,-1
-11.578708,-13.737528,-0.042280618,-0.037016287,3.1048756,2,-1,-1
-1.2250357,-7.6500597,-0.14041388,-0.21915019,-21.083523,2,-1,-1
-1.4709274,-7.6138945,6.035573,8.867838,-23.365852,0,-1,-1
-2.23521,-7.41007,7.6412606,9.333693,-21.04019,0,-1,-1
-0.8972393,-10.582419,2.9200625,7.061176,-23.975552,0,-1,-1
0.48965713,-7.5901093,0.07028062,0.17960876,-26.455416,2,-1,-1
-0.3890453,-7.5111675,-0.13263342,-0.25108108,-26.68912,2,-1,-1
2.578786,-5.610558,0.44675434,3.9176388,-12.104534,0,-1,-1
2.3932762,-5.659452,0.47096047,3.10658,-10.46132,0,-1,-1
3.1433592,-6.749342,-0.0007646263,0.18802908,-24.771212,2,-1,-1
1.489787,-7.56626,0.09919828,0.40763935,-26.886524,2,-1,-1
4.2754035,-13.398057,-0.0010559442,0.011444675,-2.8964744,2,-1,-1
6.2890453,-13.466844,0.0024928534,-0.009907728,-6.222223,2,-1,-1
4.900913,-14.076113,0.006153044,-0.04561489,-14.266271,2,-1,-1
6.846449,-14.077933,-0.008984776,0.031842075,-6.53488,2,-1,-1
6.7540646,-18.415104,-0.001943452,0.009381782,-20.619364,2,-1,-1
2.6884239,-3.989788,0.006966474,0.050433088,-23.933546,2,-1,-1
2.7946732,-4.0026264,-0.006423352,-0.061967887,-26.990688,2,-1,-1
3.052726,-5.845158,0.0056178584,0.4189453,-18.600357,2,-1,-1
8.328847,-13.39808,0.0049258205,-0.011846643,-9.379278,2,-1,-1
8.804871,-13.990663,-0.009492952,0.021908531,-21.744858,2,-1,-1
10.313024,-13.535229,-0.056928847,0.10023518,-20.32093,2,-1,-1
10.969578,-14.065778,-0.00863534,0.0145163145,-19.770473,2,-1,-1
10.465373,-14.950817,-0.02013828,0.038603023,-21.709126,2,-1,-1
10.276191,-15.261218,0.026738409,-0.05376937,-21.091558,2,-1,-1
11.391091,-15.146095,-0.00086334534,0.001490114,-21.919222,2,-1,-1
9.716551,-16.037518,0.049674362,-0.114211515,-22.114376,2,-1,-1
9.228727,-16.819033,0.014573348,-0.038046896,-21.02037,2,-1,-1
3.0512576,-3.3554184,-0.00071251846,-0.025975885,-13.545135,2,-1,-1
3.1379318,-3.3770435,0.0001321502,-0.01792831,7.6385484,2,-1,-1
9.651239,-6.578653,9.971466,-8.715729,-24.41224,0,-1,-1
6.4312363,-2.9081461,0.0727045,-0.044756435,-18.423813,2,-1,-1
-15.279145,-14.913826,10.289073,7.8540688,-0.40818977,0,-1,-1
-8.806997,-26.501253,-0.005019688,-0.010788105,-16.266804,2,-1,-1
-6.2551355,-24.80479,0.003854758,0.009842039,-14.483721,2,-1,-1
-4.258258,-23.773542,-0.026111525,-0.081063315,-19.086,2,-1,-1
-3.9885585,-24.280495,0.013954458,0.045960665,-20.810627,2,-1,-1
-4.33008,-24.755625,0.0018821649,0.0060349805,-18.978832,2,-1,-1
-3.528737,-26.833971,-0.046732683,-0.18251489,-19.078527,2,-1,-1
-4.6064925,-27.176691,0.015410583,0.0524739,-20.42951,2,-1,-1
-4.3359814,-30.93201,-0.0015748345,-0.006350216,-20.738148,2,-1,-1
-4.8118267,-33.088696,0.02160047,0.08774772,-19.902996,2,-1,-1
-1.4540242,-25.218801,-0.0067155366,-0.035753816,-17.69796,2,-1,-1
-1.8670814,-26.666128,-0.06415445,-0.33188874,-20.889988,2,-1,-1
-3.350997,-26.762465,-0.029808672,-0.11928653,-19.305166,2,-1,-1
-2.12698,-28.59726,-0.012837275,-0.06784612,-20.41304,2,-1,-1
-1.6364839,-29.551096,-0.00091759925,-0.005533778,-20.434628,2,-1,-1
-1.8814787,-31.595533,-0.0066385767,-0.040787958,-19.563114,2,-1,-1
-1.7645824,-33.96353,-0.011938929,-0.080897965,-20.07404,2,-1,-1
-0.8019799,-26.583538,-0.0032900323,-0.021573836,-18.661201,2,-1,-1
-0.7568222,-29.916967,-0.011025687,-0.08262298,-18.321798,2,-1,-1
-0.6043224,-31.055471,-0.016202379,-0.13134152,-18.402504,2,-1,-1
1.3858749,-24.271986,0.0051988564,0.07018251,-13.399434,2,-1,-1
1.3416953,-27.995033,-0.0010680137,-0.016296143,-19.59859,2,-1,-1
1.1823362,-32.271362,-0.006416739,-0.1040198,-20.155916,2,-1,-1
2.517825,-20.65753,0.0003225888,0.010610324,-18.528591,2,-1,-1
2.7714124,-20.737343,-0.0001115663,-0.006368855,-17.15217,2,-1,-1
2.397255,-21.646744,-0.003384535,-0.09737217,-21.593334,2,-1,-1
3.0690706,-23.889772,-0.00021865958,-0.09991732,-16.247984,2,-1,-1
2.51876,-24.792057,-0.00093573023,-0.037265792,-16.771423,2,-1,-1
4.2406125,-22.066292,-0.0035819325,0.06772041,-21.239756,2,-1,-1
4.2000375,-23.114359,0.00036316423,-0.0074760737,-19.916126,2,-1,-1
4.5885005,-23.329962,-0.00090576237,0.01384832,-19.24502,2,-1,-1
3.7647953,-24.145874,-7.274746e-05,0.002623862,-22.045584,2,-1,-1
7.8154125,-38.74887,0.003992202,-0.032202628,-9.374288,2,-1,-1
7.2195706,-39.301956,0.0016591117,-0.015551695,-9.7714615,2,-1,-1
8.312862,-42.05581,0.0076373545,-0.060568053,-16.53806,2,-1,-1
4.3651524,-19.365393,-0.0034052613,0.050560623,-21.171152,2,-1,-1
5.080448,-19.962591,-0.004903093,0.047738675,-21.089764,2,-1,-1
5.4229875,-19.931923,-0.0049976963,0.041357473,-20.66922,2,-1,-1
6.316668,-21.199482,-0.003238232,0.020590836,-23.580265,2,-1,-1
9.491381,-38.24353,0.048408017,-0.28393367,-15.56492,2,-1,-1
9.493223,-38.64045,0.0067975055,-0.04028205,-11.795706,2,-1,-1
9.381539,-39.424053,-0.0072120233,0.04440319,-15.2292,2,-1,-1
10.702149,-42.261948,0.00049763056,-0.0027164703,-15.063993,2,-1,-1
6.4865565,-19.28541,0.011356913,-0.062115215,-22.705084,2,-1,-1
6.4700236,-20.29072,0.017289117,-0.10021471,-20.688786,2,-1,-1
6.236239,-20.46366,0.009072866,-0.057038102,-19.949648,2,-1,-1
13.176041,-37.763546,0.025754232,-0.09448325,-12.981051,2,-1,-1
14.37002,-37.795017,-0.025427682,0.0834564,-14.944621,2,-1,-1
12.110043,-38.55783,0.0032989036,-0.013828941,-16.153355,2,-1,-1
16.065268,-42.131474,0.0085166115,-0.027144885,-15.602585,2,-1,-1
16.312502,-42.932465,0.020962834,-0.06683521,-14.2304,2,-1,-1
8.219436,-18.046425,-0.01349839,0.0454632,-24.277613,2,-1,-1
16.717264,-37.356846,0.0130752865,-0.035085294,-13.961517,2,-1,-1
15.429469,-38.00056,0.023157492,-0.06985072,-13.517769,2,-1,-1
15.224267,-38.888916,-0.03260061,0.10239381,-14.416539,2,-1,-1
16.650616,-39.80968,-0.02624159,0.07551855,-12.276451,2,-1,-1
8.774926,-17.885853,-0.003367178,0.010131297,-21.886463,2,-1,-1
8.594417,-17.955458,0.0029879198,-0.009324563,-19.111969,2,-1,-1
19.44524,-37.71264,-0.080921516,0.18261953,-13.998642,2,-1,-1
22.265581,-38.458477,0.018541338,-0.036401674,-8.929052,2,-1,-1
24.159481,-38.665108,-0.043104075,0.07743086,-12.614146,2,-1,-1
13.795728,-14.488763,0.028092444,-0.035836488,-6.20835,2,-1,-1
15.050494,-15.255854,0.12017639,-0.14490835,-18.056633,2,-1,-1
18.385382,-14.455659,-0.061871365,0.055063684,-7.8108616,2,-1,-1
19.224247,-13.704499,0.03663671,-0.029198423,-5.137746,2,-1,-1
20.524385,-13.296815,0.023823407,-0.017010272,1.0242577,2,-1,-1
22.731422,-13.055735,0.060603067,-0.03765697,5.5526123,2,-1,-1
29.997614,-14.815817,-0.06780652,0.035183057,13.778528,2,-1,-1
12.475832,7.230775,-0.056924216,-0.04223928,-1.4355522,2,-1,-1
14.504012,7.251203,-0.06476037,-0.0391755,7.8895674,2,-1,-1
15.012682,8.324013,-0.06036909,-0.04059318,6.6929655,2,-1,-1
16.579945,7.2527432,-0.056930058,-0.028905315,8.190024,2,-1,-1
16.127369,8.935738,-0.48692262,-0.32202592,-8.022495,0,-1,-1
16.284012,8.906357,-0.053033408,-0.03451428,-11.47506,2,-1,-1
16.475592,9.596162,-0.10689929,-0.07428998,-15.600859,2,-1,-1
17.187283,9.694717,-0.5143722,-0.34238788,-11.914673,0,-1,-1
8.428822,7.1164384,-0.05379846,-0.072614625,13.353413,2,-1,-1
8.837081,7.9761205,-0.03210603,-0.045255013,-14.480537,2,-1,-1
10.429528,7.172049,-0.066804565,-0.06400885,9.374353,2,-1,-1
9.08048,8.564158,0.012266391,0.017846,-6.873493,2,-1,-1
11.181042,7.928582,-0.06734769,-0.06485649,4.0617027,2,-1,-1
11.143022,8.691812,0.06011261,0.06432777,-15.99823,2,-1,-1
12.437699,8.153258,-0.06457311,-0.054921817,6.248371,2,-1,-1
13.778553,8.284313,-0.060215708,-0.045199502,1.1933266,2,-1,-1
14.470747,9.24857,-0.0820052,-0.06493327,-0.78275603,2,-1,-1
14.452757,11.261415,-1.016582,-0.9961592,-21.380491,0,-1,-1
15.320358,10.499033,-0.65664726,-0.5525236,-20.360386,0,-1,-1
4.3814006,6.9275217,0.0048500123,0.042788576,-4.3501034,2,-1,-1
6.343373,6.9969583,-0.04495935,-0.10610848,-0.3747301,2,-1,-1
3.563745,6.5605364,0.0028364875,-0.14858279,6.833643,2,-1,-1
26.248693,0.5885356,17.784525,-0.08843016,14.086597,1,-1,-1
27.188454,1.2744017,17.756996,0.43320486,-3.4004424,1,-1,-1
58.903896,0.6199668,18.252247,-0.026706055,3.5754974,1,-1,-1
80.80253,3.1014957,18.57376,0.578143,8.566774,1,-1,-1
89.87336,4.515489,18.530918,0.8200925,9.412809,1,-1,-1
45.51781,3.8214478,5.395268,0.40238947,-8.549522,0,-1,-1
70.59182,9.35985,-0.040970586,-0.0053016655,5.2973647,2,-1,-1
91.35002,11.09048,-0.021603197,-0.0025600498,11.114174,2,-1,-1
93.2704,11.152716,-0.025245894,-0.0029451333,4.5708113,2,-1,-1
45.525955,8.076759,-0.029052347,-0.0051203794,-8.308146,2,-1,-1
58.548126,8.404309,-0.027419934,-0.0038494754,6.8169518,2,-1,-1
68.96172,13.983584,-0.02989481,-0.0060822596,13.3656645,2,-1,-1
70.91793,12.888815,-0.037655216,-0.0068252143,-0.49652708,2,-1,-1
75.0664,13.805113,-0.05250554,-0.009637803,1.4722153,2,-1,-1
76.33136,10.933967,-0.027610337,-0.0038887754,-4.7841034,2,-1,-1
77.72061,11.735241,-0.02638689,-0.003932274,-0.21634215,2,-1,-1
79.62192,12.6527815,-0.06435962,-0.010128559,-3.4824097,2,-1,-1
19.606459,4.4529777,4.4617605,1.0508809,-14.514692,0,-1,-1
26.577126,7.39444,-0.03382676,-0.009886899,10.243556,2,-1,-1
28.567636,7.538419,-0.048101205,-0.013213022,15.044264,2,-1,-1
30.101732,8.61222,-0.04185414,-0.012530279,20.01933,2,-1,-1
31.82719,8.1995735,1.9351469,0.51546925,4.0696845,0,-1,-1
32.608032,7.5571995,-0.035911612,-0.008510357,20.970346,2,-1,-1
35.308155,8.827911,31.73323,8.153004,-12.861079,0,-1,-1
43.155964,11.1011915,7.1355996,1.8797501,-12.097639,0,-1,-1
57.09919,15.642536,-0.039941475,-0.011171021,9.565528,2,-1,-1
58.922573,15.252429,-0.03867381,-0.010186404,3.0138183,2,-1,-1
61.26017,14.777465,0.02244068,0.00548568,-2.998233,2,-1,-1
62.604343,15.759955,-0.010573301,-0.0027019968,-4.156291,2,-1,-1
64.99907,14.843838,-0.04375507,-0.010091255,0.38802648,2,-1,-1
67.11404,14.531108,-0.04303478,-0.009382095,-1.1443421,2,-1,-1
69.11171,19.577833,-0.06143875,-0.017723901,4.0955048,2,-1,-1
71.10286,19.900946,-0.045248915,-0.012884804,5.288994,2,-1,-1
75.28445,19.783617,-0.0057728314,-0.001538386,-2.6835313,2,-1,-1
79.117935,20.712154,-0.0560578,-0.014869557,9.749376,2,-1,-1
81.296364,19.459711,-42.04667,-10.161596,3.7482574,0,-1,-1
81.53001,21.136732,16.450226,4.318011,-0.42832488,0,-1,-1
20.550835,7.298281,-0.05382324,-0.02104263,15.214987,2,-1,-1
22.55058,7.344794,-0.050492182,-0.017773325,18.344404,2,-1,-1
24.554209,7.43852,-0.050322168,-0.016239494,20.7159,2,-1,-1
25.349453,8.263927,-0.025037127,-0.008736779,-3.9134955,2,-1,-1
47.05133,16.470734,-0.04229686,-0.015377721,6.455995,2,-1,-1
49.005127,16.176136,-0.049385943,-0.016860211,-3.4789398,2,-1,-1
51.07476,16.450537,-0.022807453,-0.007578447,-5.1906357,2,-1,-1
51.140842,17.888561,-0.016507871,-0.005977717,-0.11200559,2,-1,-1
53.21925,15.73327,-0.042570516,-0.012916715,-6.3813066,2,-1,-1
53.18673,18.525993,-0.043837078,-0.015782423,10.95439,2,-1,-1
57.162918,18.449644,-0.065181635,-0.021629436,10.110363,2,-1,-1
59.155186,19.03895,-0.0590123,-0.019505879,0.91695404,2,-1,-1
61.19951,19.132067,-0.058064602,-0.018604537,7.8203077,2,-1,-1
63.20209,19.052738,-0.037708394,-0.011625465,9.251952,2,-1,-1
65.15504,19.491339,-0.04819449,-0.014730158,2.1791337,2,-1,-1
82.046524,27.882524,15.550872,5.3935814,2.6041627,0,-1,-1
82.56778,26.491718,15.473286,5.0584316,6.1232634,0,-1,-1
18.51207,7.2370133,-0.061781764,-0.027218102,9.264406,2,-1,-1
18.43644,8.139318,-0.05145107,-0.025928145,1.015281,2,-1,-1
19.388369,7.771537,-0.04905125,-0.022073124,7.9637537,2,-1,-1
21.200693,8.359801,-0.050732493,-0.022171732,0.72892916,2,-1,-1
37.10697,16.072313,-0.021472756,-0.009873043,-6.279399,2,-1,-1
39.310192,17.305737,-0.054355912,-0.025328705,7.683168,2,-1,-1
42.906563,16.393745,-0.088354975,-0.035343315,-6.646861,2,-1,-1
45.0301,16.520832,-0.040872496,-0.015635671,-5.5395293,2,-1,-1
45.551563,17.010551,-0.06000635,-0.023371171,-9.73881,2,-1,-1
81.005394,29.947826,15.975001,6.0419374,5.41989,0,-1,-1
21.65744,11.444064,1.3145097,0.785357,-8.374952,0,-1,-1
24.268652,12.529146,13.287121,7.631946,-9.205817,0,-1,-1
24.861288,13.01379,13.356432,7.762694,-5.122447,0,-1,-1
31.092508,15.756781,-0.053571194,-0.02941865,3.4885094,2,-1,-1
33.15001,15.785823,-0.048643265,-0.024895702,-0.011391446,2,-1,-1
33.230057,17.057068,-0.061278317,-0.033913203,4.551074,2,-1,-1
34.97391,16.156446,-0.0717262,-0.035419703,13.836555,2,-1,-1
35.12749,17.152723,-0.065998144,-0.034522515,-1.5598724,2,-1,-1
37.287094,17.23004,-0.06987839,-0.034364395,-1.8045204,2,-1,-1
65.97501,33.577652,0.09995373,0.05274797,-2.528546,2,-1,-1
67.64413,31.561598,0.1087838,0.052481405,-0.90004426,2,-1,-1
67.5702,33.393604,0.29371068,0.15028244,-3.3886535,2,-1,-1
74.194046,36.262634,-0.01038887,-0.005239021,-0.35664827,2,-1,-1
76.50887,34.967243,0.006404066,0.0030129743,-1.7949203,2,-1,-1
23.534857,14.732102,12.4598055,8.803335,-11.183531,0,-1,-1
24.308647,14.620877,12.0448065,8.126042,-1.0348365,0,-1,-1
27.06137,15.386029,-0.061549973,-0.03865074,-4.6464095,2,-1,-1
28.951727,15.639621,-0.09571605,-0.056570686,6.1380744,2,-1,-1
31.213366,16.942976,-0.08921243,-0.05261889,-7.947451,2,-1,-1
53.118343,32.28629,-0.060817704,-0.038852192,-6.4309325,2,-1,-1
55.1993,34.176826,0.09393453,0.06103129,-4.1961565,2,-1,-1
56.233883,34.59401,0.10361295,0.06681685,-5.905301,2,-1,-1
59.54957,33.438225,-0.07118223,-0.041706815,-2.6925416,2,-1,-1
19.171846,13.056148,0.7217415,0.5754549,-7.924823,0,-1,-1
20.967041,14.867188,-0.10263734,-0.084088065,2.2946022,2,-1,-1
23.250523,16.52891,-0.058476254,-0.04728348,7.0965514,2,-1,-1
25.227356,17.06546,-0.06715423,-0.050991587,-8.664065,2,-1,-1
27.10856,17.331392,-0.13232002,-0.093908936,-15.877039,2,-1,-1
48.21379,33.239433,0.041512996,0.030328523,-3.2560592,2,-1,-1
49.46144,33.431797,0.10853256,0.07758693,-3.2591462,2,-1,-1
50.374115,33.070305,-0.014376267,-0.009965052,-1.7895645,2,-1,-1
50.647026,34.42039,0.01853206,0.013303707,-1.3030075,2,-1,-1
19.083271,14.5013275,-0.054462712,-0.04878193,1.9992027,2,-1,-1
21.229324,16.419346,-0.05492332,-0.04918139,10.798557,2,-1,-1
27.547188,22.227234,-0.039373662,-0.035505634,-8.23853,2,-1,-1
28.462126,22.583424,-0.06660262,-0.058799777,-4.0047455,2,-1,-1
30.701479,24.04045,-0.010157087,-0.00877171,-6.371216,2,-1,-1
36.67886,29.814655,-2.92044,-2.5762715,1.8523865,0,-1,-1
43.069817,34.877304,0.022464883,0.019489458,-4.312454,2,-1,-1
44.8244,34.479473,0.042663008,0.035021707,-3.676204,2,-1,-1
44.222374,36.65908,0.045696057,0.04052488,-3.59803,2,-1,-1
46.75627,34.48858,-0.000927743,-0.00072762114,-4.263733,2,-1,-1
15.029093,14.120861,-0.066265345,-0.0783272,-2.0388458,2,-1,-1
16.38527,14.24571,-0.062211014,-0.0662995,0.19578552,2,-1,-1
17.877977,16.49589,-0.04627918,-0.05146923,-0.6148262,2,-1,-1
19.195261,16.268702,-0.06618603,-0.06639191,6.3448715,2,-1,-1
23.393732,21.940634,-0.024700435,-0.026606677,-0.2981224,2,-1,-1
36.087273,34.40523,-0.08224839,-0.08552901,-0.28868556,2,-1,-1
37.152138,34.774452,-0.051992234,-0.052919667,-5.855489,2,-1,-1
38.385136,34.43363,-0.044456985,-0.043206036,-2.4267623,2,-1,-1
40.547363,34.44239,-0.0065927794,-0.0060331016,-5.691588,2,-1,-1
63.547764,57.238937,9.876272,9.32631,8.089912,0,-1,-1
30.277842,33.082726,-0.09565396,-0.11643616,-1.001384,2,-1,-1
31.37639,32.529564,-0.025270253,-0.029036064,-4.3987427,2,-1,-1
31.731922,32.821915,-0.04503467,-0.051559344,-6.2349014,2,-1,-1
33.287632,32.510227,-0.029056266,-0.031212455,-2.2151184,2,-1,-1
33.348698,34.107525,-0.04013366,-0.045183536,-4.920273,2,-1,-1
33.651157,36.109653,0.08827298,0.10427322,-3.4062622,2,-1,-1
35.75764,35.05206,-0.03210641,-0.034377392,3.2394562,2,-1,-1
35.05071,36.801426,0.02923224,0.033635046,-3.35672,2,-1,-1
36.14117,35.893135,0.002027817,0.0021981345,-5.310211,2,-1,-1
34.88391,37.878727,-0.03507042,-0.041778833,-7.009187,2,-1,-1
39.507065,38.423874,0.08115082,0.08543501,-2.6591034,2,-1,-1
24.89145,29.339716,14.147477,19.097464,-2.5356827,0,-1,-1
25.601677,32.47044,-0.0481371,-0.06974801,0.4735446,2,-1,-1
25.998343,33.26419,-0.008197468,-0.011958105,-0.86933136,2,-1,-1
22.149986,32.09625,-0.073340386,-0.12463512,3.7642531,2,-1,-1
22.624428,32.978798,0.070313476,0.11977424,-0.72079706,2,-1,-1
23.342703,33.11125,0.059598856,0.09821621,-1.8445578,2,-1,-1
24.69375,32.428883,0.036506422,0.055108577,2.8651233,2,-1,-1
25.528328,33.075947,0.02654582,0.039328083,0.13001251,2,-1,-1
48.982323,65.39352,6.36554,9.089254,11.249424,0,-1,-1
18.438845,31.024364,0.02157975,0.044324674,-1.6841917,2,-1,-1
21.468348,32.63581,-0.039645366,-0.07115691,6.439067,2,-1,-1
20.984905,33.315308,0.0044625644,0.008408456,2.194377,2,-1,-1
22.088081,33.713295,0.056319714,0.10097806,-1.9231424,2,-1,-1
11.942346,32.167152,0.013127485,0.049968258,5.727314,2,-1,-1
3.9588265,22.884687,-0.17883778,-14.008076,27.393484,0,-1,-1
7.41014,36.49539,-1.3773922,-13.201991,15.056967,0,-1,-1
18.850466,-11.17857,-0.51229584,0.40104103,14.148882,0,-1,-1
30.587439,-14.271916,0.13358511,-0.07432155,8.0390415,2,-1,-1
31.110634,-15.34089,0.78443533,-0.45867097,17.526255,0,-1,-1
76.255356,-38.61542,14.24426,-7.716066,29.24133,0,-1,-1
59.189434,-20.665182,0.45053965,-0.17340207,9.254521,2,-1,-1
43.925095,-6.368806,31.850727,-5.5943904,0.4190035,0,-1,-1
20.341389,-2.5851047,0.08546829,-0.016851211,-8.605887,2,-1,-1
38.529465,-4.622916,0.00844742,-0.0012902868,6.284196,2,-1,-1
55.752556,-5.5352063,0.047304563,-0.0056645093,-0.84722567,2,-1,-1
81.62682,-8.509512,18.475552,-2.18297,10.541576,0,-1,-1
42.906837,-2.927842,0.011694843,-0.001081692,7.256771,2,-1,-1
44.959766,-2.8770442,0.013878793,-0.0012027817,11.415108,2,-1,-1
46.66527,-2.0732718,0.03033382,-0.0019573888,-0.68775463,2,-1,-1
48.081463,-3.326303,0.014641376,-0.0013277973,5.1051865,2,-1,-1
48.9093,-2.678323,-0.0035213525,0.00026305605,-1.7362256,2,-1,-1
50.970024,-2.2560816,0.038296077,-0.0023942795,-0.8743925,2,-1,-1
52.975002,-2.465224,0.0074543343,-0.00047871625,8.687451,2,-1,-1
54.965206,-2.3167415,0.0052466365,-0.00030867502,6.809671,2,-1,-1
62.420666,-2.2965682,0.01686986,-0.0008607494,6.77545,2,-1,-1
87.7662,-1.1223874,18.57816,-0.40279195,7.5432925,0,-1,-1
12.645673,7.02742,0.11785302,0.10151637,3.7401943,2,-1,-1
14.108016,7.6545677,0.34500936,0.27626762,12.368996,2,-1,-1
14.695655,6.992463,0.12939262,0.09031248,12.14621,2,-1,-1
15.469664,7.7124414,0.36540404,0.26061067,3.6018772,2,-1,-1
15.884012,8.244142,0.08345237,0.061133724,5.9318714,2,-1,-1
16.52173,7.613165,2.5013874,1.6185821,3.8452244,0,-1,-1
15.20996,10.051404,0.45349264,0.42267925,7.8319054,0,-1,-1
4.0549703,-17.428396,-0.31535164,13.9065075,12.922293,0,-1,-1
2.319769,-18.975904,1.2144818,16.371178,19.988539,0,-1,-1
2.133684,-19.818062,1.330307,16.49492,20.43202,0,-1,-1
5.579315,-14.369786,-1.3209782,9.485981,-1.2818146,0,-1,-1
5.399543,-16.320774,2.359842,-21.383888,1.7850113,0,-1,-1
5.2729087,-16.8299,-1.1228274,11.339124,9.484501,0,-1,-1
8.695045,-13.372115,0.017033685,-0.043006033,-7.682832,2,-1,-1
4.848873,-2.960603,-0.023355136,0.045015294,-21.603497,2,-1,-1
3.7094042,-3.3341782,0.0014468355,-0.11280833,7.112051,2,-1,-1
4.678925,-3.181975,-0.04755407,0.117674746,-21.727211,2,-1,-1
5.6165943,-3.7187972,0.21323632,-0.3317299,-24.363506,2,-1,-1
4.999328,-2.8890991,-0.05503182,0.09104111,-20.218245,2,-1,-1
5.083424,-2.8728714,0.021174967,-0.03269387,-21.203611,2,-1,-1
5.543886,-2.873495,0.116876304,-0.13601881,-28.21565,2,-1,-1
5.36975,-3.0304658,0.028872889,-0.039730877,-17.744051,2,-1,-1
5.472768,-3.001291,-0.02187679,0.028023042,-20.952385,2,-1,-1
5.8643494,-2.9444883,-0.0007689486,0.00078880676,-22.420147,2,-1,-1
6.2697544,-2.8989036,0.038278818,-0.032458153,-18.171274,2,-1,-1
6.348252,-2.8518043,-0.009296089,0.00748719,-24.249102,2,-1,-1
5.832508,-3.417133,-0.06100834,0.076876655,-21.393269,2,-1,-1
6.1023197,-3.2857788,-0.044240333,0.047154393,-24.899971,2,-1,-1
6.3120704,-3.3136322,-0.0036113204,0.0035811136,-23.3793,2,-1,-1
6.730193,-2.9573069,0.023736626,-0.01754716,-18.47748,2,-1,-1
6.5590415,-3.6672013,0.012554049,-0.012922147,-22.293121,2,-1,-1
7.1356106,-3.019397,-0.044378348,0.029758789,-20.057724,2,-1,-1
7.1312127,-3.421899,-0.042529613,0.033509146,-15.411991,2,-1,-1
7.2689075,-3.3471022,-0.06349324,0.046787754,-17.203243,2,-1,-1
7.533484,-2.9701135,0.029164515,-0.017167328,-18.25974,2,-1,-1
7.658608,-2.7985392,0.031516254,-0.01661124,-15.721042,2,-1,-1
7.634424,-2.9317536,-0.040671214,0.022936082,-17.57094,2,-1,-1
7.1510878,-3.7393641,-0.043154016,0.03774855,-8.935061,2,-1,-1
7.5977917,-3.395067,0.015209692,-0.010454114,-20.241652,2,-1,-1
7.979957,-2.8864608,0.038659327,-0.019644583,-16.914995,2,-1,-1
7.8647046,-3.2856622,0.032796588,-0.020249326,-23.21382,2,-1,-1
7.6634536,-3.7812524,-0.019229706,0.0148617895,-20.974339,2,-1,-1
8.162065,-3.5678496,-0.27851734,0.17808314,-24.736364,2,-1,-1
8.681581,-2.7590134,-0.038869582,0.01599353,-15.802224,2,-1,-1
8.403666,-3.4300156,-0.072051845,0.04161511,-25.354567,2,-1,-1
9.143885,-3.3475323,0.037197907,-0.018015102,-14.409523,2,-1,-1
9.481183,-2.9643052,-0.029444316,0.011487885,-17.108921,2,-1,-1
9.631888,-2.7497172,-0.013602985,0.004682929,-18.418758,2,-1,-1
9.689213,-3.698407,0.0667708,-0.03330081,-24.82664,2,-1,-1
9.941164,-3.4086907,-0.05418223,0.02343048,-18.468468,2,-1,-1
10.140838,-3.748182,0.017691763,-0.008343316,-21.088911,2,-1,-1
10.660714,-3.0825167,-0.04411292,0.015051169,-13.675126,2,-1,-1
11.020932,-3.8179886,-0.072536424,0.030798377,-22.768154,2,-1,-1
11.638807,-3.372688,0.031670637,-0.010632701,-20.25605,2,-1,-1
17.738377,-6.187453,3.3939488,-1.3245451,-14.197686,0,-1,-1
10.150175,-2.6988313,0.0060165953,-0.0018581676,-15.3320675,2,-1,-1
11.068199,-2.8315353,0.05693502,-0.016422281,-13.885266,2,-1,-1
11.465447,-2.8070974,-0.0037663595,0.0010191494,-11.546164,2,-1,-1
12.527421,-2.7607527,-0.109222464,0.025437193,-21.706984,2,-1,-1
13.233901,-3.4011064,-0.030799842,0.00870632,-9.585272,2,-1,-1
13.995289,-2.8506508,-0.07266205,0.015148443,-10.211769,2,-1,-1
14.997687,-2.9943533,-0.06502925,0.013182256,-12.279956,2,-1,-1
15.490126,-3.3639076,0.018525453,-0.00417829,-19.848534,2,-1,-1
16.264387,-2.8090682,-0.054326408,0.009104955,-9.590359,2,-1,-1
16.975882,-2.6318152,-0.011178575,0.0016242987,-12.60009,2,-1,-1
16.857344,-3.5243535,-0.038212545,0.008189771,-13.457237,2,-1,-1
17.538418,-3.371597,-0.013963305,0.0026917465,-9.933501,2,-1,-1
17.62706,-2.9539142,0.0257885,-0.0041676727,-12.583275,2,-1,-1
18.798325,-2.215615,-0.012898266,0.0012933403,-22.5367,2,-1,-1
18.767443,-3.4382644,0.032624036,-0.0059209866,-20.943665,2,-1,-1
19.370398,-3.1010733,-0.02808236,0.004297579,-19.832,2,-1,-1
25.981646,0.46926782,17.724941,0.9285132,9.717779,1,-1,-1
58.810307,0.7969804,18.25812,0.4954753,15.027906,1,-1,-1
58.846714,7.95401,-0.001051418,-0.00016490814,4.116081,2,-1,-1
70.86209,7.441367,0.046529837,0.0056377472,0.29256773,2,-1,-1
101.51366,9.372441,0.030624477,0.003152552,8.593395,2,-1,-1
28.176052,5.933082,0.9798589,0.26524925,3.6005468,0,-1,-1
31.542301,4.9733906,32.476368,6.6109715,-2.3338804,0,-1,-1
32.819603,6.8858356,0.071284875,0.018552708,14.853638,2,-1,-1
45.85628,7.0185876,0.03675977,0.0067259483,-1.1831589,2,-1,-1
45.967133,9.258131,0.075468026,0.017768618,3.2329426,2,-1,-1
65.82451,13.422563,0.19283547,0.043817054,3.5867176,2,-1,-1
69.27256,12.601191,0.040785857,0.008269726,16.611439,2,-1,-1
71.24212,12.236928,0.03397417,0.0065046283,16.613682,2,-1,-1
75.34642,12.915167,-0.0038118775,-0.0007240939,6.1314955,2,-1,-1
24.764196,6.9919167,0.07070956,0.02578822,10.699162,2,-1,-1
26.821056,6.9595017,0.074497074,0.024650754,-0.06001377,2,-1,-1
28.748539,7.073136,0.056924235,0.017645951,11.435615,2,-1,-1
29.480135,7.835271,0.48507106,0.16043064,16.656631,0,-1,-1
30.2751,8.063864,0.06275727,0.020675112,0.6467886,2,-1,-1
31.18076,8.392464,0.5768057,0.1906602,3.9493132,0,-1,-1
53.37847,15.211083,0.058716297,0.018795583,5.355336,2,-1,-1
61.638313,13.6938505,0.04992678,0.0123976255,6.453389,2,-1,-1
63.34311,13.73377,0.06167056,0.014917514,3.2195377,2,-1,-1
63.631607,17.783936,0.07856377,0.024219539,7.30313,2,-1,-1
65.18233,14.107744,0.0037633067,0.00090596866,7.4403095,2,-1,-1
64.58141,17.719574,0.29626557,0.089595005,13.633288,2,-1,-1
66.34611,18.581987,0.21761164,0.06695041,6.4516897,2,-1,-1
67.64449,18.129314,0.048638657,0.014316254,16.272224,2,-1,-1
68.387276,18.95491,0.23269354,0.07067335,7.51221,2,-1,-1
20.667318,6.949473,0.09018218,0.040594865,7.7699757,2,-1,-1
21.734224,7.944478,0.7407008,0.35453424,13.337376,0,-1,-1
22.772747,6.9221573,0.090076305,0.035948105,12.382175,2,-1,-1
23.160082,8.132068,1.1003529,0.4987324,-5.325266,0,-1,-1
25.64414,7.8912115,0.6432861,0.25154653,6.4770203,0,-1,-1
45.79981,16.549324,0.16083214,0.06585575,5.65759,2,-1,-1
49.70188,15.152057,0.0952671,0.032809645,3.3515959,2,-1,-1
52.727024,17.737041,0.3595135,0.13512526,6.079013,2,-1,-1
54.18895,16.067648,0.23254947,0.07719006,7.9123373,2,-1,-1
55.61078,17.465492,0.08570595,0.0299763,7.368387,2,-1,-1
69.74566,20.773085,0.08645395,0.028096939,10.899051,2,-1,-1
18.709597,7.1040964,0.04837775,0.025110243,5.3164005,2,-1,-1
18.755106,7.943165,0.09329137,0.05346732,5.806034,2,-1,-1
19.42793,7.314516,0.15942585,0.08110534,6.9127827,2,-1,-1
19.464643,7.9090996,0.10794508,0.05885263,7.0670185,2,-1,-1
20.416811,7.7352667,1.520624,0.76611525,4.736006,0,-1,-1
25.82174,10.147685,14.367524,7.037041,11.854559,0,-1,-1
41.775753,17.616737,0.17309758,0.08321356,7.9520645,2,-1,-1
42.867905,16.888926,0.5213409,0.2339598,5.211935,0,-1,-1
59.449234,22.869251,28.913326,12.218016,9.001805,0,-1,-1
17.737606,9.260921,0.85520554,0.60574394,6.4731045,0,-1,-1
19.96568,9.1124525,0.47996792,0.28908962,13.642401,0,-1,-1
26.379461,12.032736,13.557797,7.6029973,4.235857,0,-1,-1
33.260986,15.475379,0.039369207,0.021523517,9.267981,2,-1,-1
22.547651,15.553441,11.154034,9.605891,12.003981,0,-1,-1
26.254942,-68.28677,6.554101,-19.618633,11.330246,0,-1,-1
14.632777,-21.273443,3.9611495,-7.437831,-8.943263,0,-1,-1
17.308495,-23.14328,5.222621,-8.598092,-9.299164,0,-1,-1
14.128392,-14.42025,0.041548107,-0.054538842,-10.652821,2,-1,-1
13.925589,-14.653052,-0.06299475,0.085758016,-11.137805,2,-1,-1
26.158882,-25.855576,-1.4619411,1.6357541,-13.377539,0,-1,-1
14.4613905,-13.807922,0.040327113,-0.0490123,-13.890974,2,-1,-1
15.435948,-14.493367,-0.018678008,0.021908136,-9.746222,2,-1,-1
16.497404,-15.151465,0.06150189,-0.06932261,-18.633684,2,-1,-1
23.695898,-22.591494,0.010068615,-0.011010073,1.096293,2,-1,-1
25.814346,-22.481045,0.007262943,-0.0071458514,-0.3978684,2,-1,-1
29.461967,-28.001959,-0.0022172132,0.0023475972,-3.3728507,2,-1,-1
42.318787,-40.960167,19.362257,-20.172842,-5.4192505,0,-1,-1
16.320799,-13.254907,0.15600064,-0.15489642,-15.310157,2,-1,-1
16.862919,-13.3551855,0.029021645,-0.027852295,-9.755392,2,-1,-1
18.517082,-14.448627,-0.08665798,0.08028148,-7.9893303,2,-1,-1
18.865168,-13.406856,0.020696227,-0.017314529,-5.4361906,2,-1,-1
19.365591,-13.707148,0.028709674,-0.023802022,-7.4552484,2,-1,-1
34.278713,-22.271137,0.008345577,-0.0058827386,-9.699572,2,-1,-1
21.011065,-13.0122385,0.004616995,-0.0032793558,-6.9384184,2,-1,-1
22.885328,-12.8865385,0.14731932,-0.0934645,-10.014371,2,-1,-1
22.800821,-13.556685,-0.00033078462,0.00022237927,-2.913823,2,-1,-1
24.72729,-13.533189,-0.015467013,0.0094293235,-0.22011948,2,-1,-1
34.104687,-21.276567,24.717735,-16.715109,-14.307137,0,-1,-1
41.605206,-23.178337,-0.023100687,0.013690707,-2.7539687,2,-1,-1
28.689169,-13.781214,0.0019135013,-0.0010007535,-10.683517,2,-1,-1
28.907932,-13.50652,-0.06736928,0.034194965,-9.351713,2,-1,-1
30.351387,-14.573452,-0.014575721,0.007580918,14.379375,2,-1,-1
32.77252,-15.412502,0.007857361,-0.0039731897,-15.307554,2,-1,-1
33.48628,-16.099962,0.047239177,-0.024404624,-13.356552,2,-1,-1
34.690155,-15.588407,0.17334567,-0.083218224,-13.324244,2,-1,-1
36.265213,-16.42185,0.24748571,-0.11939775,-11.859472,2,-1,-1
41.744846,-21.56411,0.09638379,-0.05282577,-13.1531315,2,-1,-1
43.646996,-21.30387,0.051680204,-0.026640363,-9.156677,2,-1,-1
43.57646,-22.984024,0.010682942,-0.00596647,-10.538591,2,-1,-1
45.589714,-23.493784,-0.027098095,0.014737024,0.11919251,2,-1,-1
49.07692,-22.597242,-0.13848497,0.06679425,-3.8753495,2,-1,-1
32.779022,-13.550036,-0.028890934,0.012756991,2.4616547,2,-1,-1
34.26465,-14.697802,0.031992737,-0.014640957,-13.496538,2,-1,-1
34.999844,-13.872391,0.11633229,-0.048922658,-9.167256,2,-1,-1
35.363544,-14.7048855,0.28928268,-0.12785925,-13.145458,2,-1,-1
37.09126,-13.997841,0.27410212,-0.10908599,-10.70784,2,-1,-1
37.127773,-13.913568,0.018984314,-0.0074992236,-12.9685135,2,-1,-1
38.09645,-14.005922,0.020868897,-0.008067674,-15.0105715,2,-1,-1
38.819103,-16.49322,0.18873325,-0.08481946,-14.2901125,2,-1,-1
41.00192,-15.4953,0.078565694,-0.031143289,-13.437935,2,-1,-1
47.462315,-17.871231,0.08965837,-0.035161685,-9.582974,2,-1,-1
48.76434,-18.155735,0.19507122,-0.07552359,-10.578816,2,-1,-1
50.37908,-18.412033,0.26614544,-0.1009386,-9.342394,2,-1,-1
53.341064,-21.981361,-0.023201216,0.0099419495,-5.350629,2,-1,-1
55.511868,-24.166166,-0.02663402,0.012057564,-6.5867324,2,-1,-1
57.363445,-21.328007,-0.028433682,0.010925236,1.4622834,2,-1,-1
57.8631,-23.32628,0.07379699,-0.03081539,-6.4771166,2,-1,-1
61.57663,-24.811182,-0.010627415,0.004425618,-2.730275,2,-1,-1
65.35336,-25.288376,-0.07826709,0.031202845,-3.2772827,2,-1,-1
67.665634,-24.704176,1.5777001e-05,-5.918519e-06,-0.12966764,2,-1,-1
27.328264,-9.1340475,15.936327,-5.683088,-14.734159,0,-1,-1
40.672314,-14.639101,-0.0048721596,0.0018357665,-6.6387544,2,-1,-1
41.624313,-14.322654,0.008910628,-0.003198879,-13.911154,2,-1,-1
42.722263,-14.9475975,0.019122977,-0.006978097,-10.042903,2,-1,-1
45.84176,-13.245925,0.02704088,-0.008046119,-12.246327,2,-1,-1
48.945896,-16.052708,0.10879337,-0.036897432,-1.6922882,2,-1,-1
50.516083,-15.92466,0.10741389,-0.034914747,-5.033174,2,-1,-1
69.55889,-24.948555,-0.0122165745,0.0044964943,-2.235492,2,-1,-1
75.46361,-25.803831,-0.039911974,0.01395741,-1.400148,2,-1,-1
19.651136,-4.7203784,0.26781812,-0.06741175,-8.100328,2,-1,-1
20.398417,-4.8071446,0.21181053,-0.052030794,-19.441805,2,-1,-1
25.835783,-5.942378,16.802893,-3.9756076,1.621054,0,-1,-1
56.12104,-14.29847,0.06669515,-0.017294237,-0.9400009,2,-1,-1
56.472343,-14.785896,0.019391978,-0.005173965,4.0347915,2,-1,-1
58.58562,-12.652617,0.17075345,-0.03717142,-6.370575,2,-1,-1
57.96486,-16.56727,0.0884583,-0.025855219,-7.004277,2,-1,-1
38.972824,-6.360861,-0.0389817,0.006252625,-4.809807,2,-1,-1
39.752037,-6.500368,-0.016373374,0.0026328634,-10.01593,2,-1,-1
42.68701,-8.305449,-0.1300924,0.025364686,-10.746394,2,-1,-1
44.600044,-8.630366,-0.13836996,0.026816053,-10.349566,2,-1,-1
55.00219,-9.268389,0.20761968,-0.034662884,-4.545044,2,-1,-1
55.74975,-9.286827,0.046567865,-0.0076795584,-4.457451,2,-1,-1
55.96206,-9.388436,0.03400075,-0.005650408,-0.614624,2,-1,-1
56.938625,-8.130874,0.350791,-0.048944954,-2.457669,2,-1,-1
57.96375,-8.59573,0.080234535,-0.011670551,1.3034363,2,-1,-1
74.42854,-14.829626,0.00254033,-0.0005073413,-5.839015,2,-1,-1
19.675909,-2.5836434,-0.13123494,0.015456067,-21.236412,2,-1,-1
20.892128,-2.901361,-0.017647803,0.0022573017,-7.3104773,2,-1,-1
21.61392,-2.7914615,0.065538704,-0.0076441164,-12.743034,2,-1,-1
23.983734,-3.1400676,-0.510441,0.06135016,-12.101498,0,-1,-1
38.784412,-3.3775883,-0.028346812,0.0021625091,-2.9374816,2,-1,-1
40.95923,-3.5024097,-0.008524079,0.00064088666,1.5574028,2,-1,-1
42.984272,-3.4069579,-0.0122316005,0.00084256055,9.203578,2,-1,-1
44.9742,-3.3877842,-0.0072860974,0.0004743288,11.22229,2,-1,-1
48.239933,-3.9343815,-0.01227646,0.0008912125,6.2485037,2,-1,-1
52.916664,-7.2629957,0.1219291,-0.016253,-3.5190215,2,-1,-1
55.641838,-5.606092,0.1703949,-0.016089397,-4.1812086,2,-1,-1
56.29332,-5.2487454,0.028100185,-0.0024296464,1.2422562,2,-1,-1
57.285965,-5.7138343,0.0006368851,-5.9573027e-05,-0.6313126,2,-1,-1
60.376778,-4.9772553,0.023369052,-0.0017631655,-3.023648,2,-1,-1
61.33832,-5.4910374,0.12300891,-0.010222132,-3.5290985,2,-1,-1
64.06793,-4.5851617,0.036744148,-0.0023642986,-1.5503235,2,-1,-1
26.679216,-0.48054054,17.786547,0.16908741,9.241559,1,-1,-1
46.35885,-3.0637887,-0.010263887,0.00056859845,-5.2952147,2,-1,-1
49.383965,-3.2542427,-0.026741175,0.0014947857,-5.725444,2,-1,-1
50.916885,-3.3375397,-0.011905044,0.00066486927,-0.52312016,2,-1,-1
52.97721,-3.1354935,-0.007060459,0.0003488971,5.560071,2,-1,-1
54.977276,-2.9502223,0.0026069258,-0.000114385875,3.7080383,2,-1,-1
59.85566,-0.033197965,18.237211,0.21620579,-0.14290929,1,-1,-1
62.47285,-3.469985,0.0033563976,-0.00015816688,12.412006,2,-1,-1
64.9046,-4.0317583,0.057483353,-0.003128669,-4.1636076,2,-1,-1
81.117584,-3.453472,18.588135,-0.6610929,6.9587326,0,-1,-1
81.72267,-2.8583863,-0.008174545,0.00022614769,12.44648,2,-1,-1
14.474147,7.0679116,0.061170045,0.035051145,7.338043,2,-1,-1
15.049132,8.147997,0.06295755,0.040225778,6.178692,2,-1,-1
16.546911,6.996173,0.08449554,0.04015712,10.487913,2,-1,-1
18.48764,7.217697,-0.023433177,-0.010029008,10.461168,2,-1,-1
8.318967,7.082308,-0.0013479325,-0.0017976349,8.954347,2,-1,-1
10.333328,7.1478634,-0.021881966,-0.020584648,2.4560928,2,-1,-1
9.10362,8.589352,0.086281456,0.12237173,-12.744295,2,-1,-1
10.957068,7.849316,-0.048218008,-0.04611749,-2.279585,2,-1,-1
12.315701,8.0831,-0.007392902,-0.006160339,4.364271,2,-1,-1
13.638462,8.211806,0.00027824796,0.00020470309,1.5934467,2,-1,-1
14.257425,9.233594,-0.08622434,-0.06804396,-5.406335,2,-1,-1
6.249659,6.9626803,0.007319605,0.017232291,-2.9179327,2,-1,-1
4.851403,7.556199,0.008327651,0.04683205,-11.663143,2,-1,-1
6.8089905,7.6724887,-0.018460834,-0.039899755,-13.633576,2,-1,-1
6.3451324,9.847033,5.5796103,18.668583,-25.92408,0,-1,-1
3.5834067,6.5608706,0.0008138743,-0.0581606,9.396821,2,-1,-1
2.2304876,6.805045,-0.003082857,0.012766133,0.947315,2,-1,-1
2.2014372,6.8138433,-0.001053902,0.004283816,0.59350944,2,-1,-1
2.909147,7.48291,0.00085177866,-0.0074685365,-8.41429,2,-1,-1
3.5942276,8.053561,0.00046046806,-0.04807746,-12.822525,2,-1,-1
3.7072668,8.852822,0.0005747497,0.10360857,-13.624429,2,-1,-1
5.130077,17.696829,-0.018123275,-0.20783025,-22.812225,2,-1,-1
0.22239093,6.8269973,-0.010703353,0.018522225,7.196006,2,-1,-1
0.18276362,6.8193507,0.013462074,-0.02300137,7.337531,2,-1,-1
0.8310378,7.359246,0.026934732,-0.06169054,-4.1284814,2,-1,-1
2.3756614,12.477185,-0.06353017,0.5726664,-14.174544,0,-1,-1
0.7215081,12.565295,0.07725285,-0.30707645,-9.150836,2,-1,-1
0.8757246,12.6076145,0.1180513,-0.49700376,-11.523443,0,-1,-1
2.8509598,13.115052,-0.017809514,0.26849025,-19.646393,2,-1,-1
0.6606656,13.158033,0.38334313,-1.5685736,-12.444796,0,-1,-1
1.823459,15.889246,0.0033452737,-0.027307594,-12.215386,2,-1,-1
-1.8168216,6.8999896,-0.015964894,0.017559009,8.148734,2,-1,-1
-1.1155624,8.361596,0.010717786,-0.01679609,-15.445434,2,-1,-1
-1.4720731,12.327606,1.0119289,-2.2572699,-22.046165,0,-1,-1
-3.0992322,7.481862,-0.035870295,0.035056736,8.177002,2,-1,-1
-3.1074405,8.354575,0.016826171,-0.01859351,7.557209,2,-1,-1
-5.0534315,7.5414214,-0.09323848,0.07133119,5.162504,2,-1,-1
-10.445381,15.597152,-0.1228183,0.12817879,-3.2421017,2,-1,-1
-14.410634,11.070394,0.5230791,-0.2951284,3.2448864,0,-1,-1
22.396496,7.4488354,-0.08324679,-0.029221311,12.665365,2,-1,-1
24.261135,7.8380423,-0.15443127,-0.052219316,16.080097,2,-1,-1
26.1671,8.378364,-0.24682724,-0.082319595,4.877138,2,-1,-1
29.728008,9.3616905,-0.18766676,-0.061118167,14.964552,2,-1,-1
19.374496,7.9212427,-0.07403724,-0.033213425,3.8800259,2,-1,-1
20.343153,7.4542065,-0.10978465,-0.043315884,11.3554,2,-1,-1
21.977482,10.75973,1.6484474,0.8898835,-2.5001125,0,-1,-1
18.865532,12.748962,4.814608,3.7610912,-6.2699556,0,-1,-1
20.800907,14.852724,-0.024249207,-0.019780554,-5.328537,2,-1,-1
23.087942,16.577606,-0.08212958,-0.06639983,3.3326063,2,-1,-1
17.801476,14.420137,-0.12809601,-0.12273844,-10.810377,2,-1,-1
18.892254,14.600186,-0.050117064,-0.045174003,-3.9852152,2,-1,-1
21.16378,16.333664,0.003119693,0.002756022,3.8579931,2,-1,-1
14.9474535,14.015071,-0.0052016247,-0.0060579027,-5.181985,2,-1,-1
16.305227,14.160605,-0.013322025,-0.014002106,-5.9027987,2,-1,-1
17.815306,16.505547,-0.023332443,-0.025772868,-5.287731,2,-1,-1
19.154776,16.177095,0.0028046537,0.0027706763,-1.3914442,2,-1,-1
23.257809,21.984297,-0.035571776,-0.038324762,-4.238969,2,-1,-1
14.403847,13.974149,-0.021472922,-0.026191602,-13.827015,2,-1,-1
16.432545,16.297522,0.018996324,0.022945944,-8.7622385,2,-1,-1
16.107206,16.72762,-0.0916264,-0.116737194,-12.909489,2,-1,-1
30.371172,32.90302,-0.026941529,-0.032309875,-1.8373499,2,-1,-1
26.199667,32.174023,-0.013183608,-0.018310625,-4.630998,2,-1,-1
17.755005,25.841251,0.015793612,0.027983166,-14.142187,2,-1,-1
22.485586,31.961788,0.02473519,0.04085449,1.5439501,2,-1,-1
23.399323,32.56621,-0.012197946,-0.019587852,-2.2674217,2,-1,-1
25.00118,32.636078,-0.0022831915,-0.0033986587,-0.66542196,2,-1,-1
15.741401,25.85422,-0.040032823,-0.08279811,-16.914026,2,-1,-1
17.100618,28.956228,5.4971967,11.488571,-11.889467,0,-1,-1
19.775053,32.84033,0.00014016908,0.00027810433,-8.023544,2,-1,-1
21.540752,32.45619,-0.0087441355,-0.0154475635,0.48261118,2,-1,-1
20.295923,33.294693,0.04578721,0.08925064,-4.980441,2,-1,-1
14.493824,25.740238,-0.028556108,-0.065563954,-16.84027,2,-1,-1
16.055517,32.695606,-0.032158513,-0.0825795,-4.220399,2,-1,-1
17.820005,32.5857,0.045858122,0.10272547,-8.333152,2,-1,-1
18.540098,33.5311,0.02243464,0.049248375,-8.313301,2,-1,-1
11.480457,25.323381,0.006078587,0.01901178,-17.959476,2,-1,-1
10.438514,25.648365,4.377964,16.00848,-17.55688,0,-1,-1
14.064142,31.68272,-0.03912692,-0.115899734,-5.3491836,2,-1,-1
15.0427475,33.995438,-0.004771379,-0.013887806,-5.335785,2,-1,-1
15.568727,36.156597,-0.037143327,-0.11007731,-12.358191,2,-1,-1
8.677082,25.473104,-0.024464836,-0.12002948,-17.933151,2,-1,-1
9.295543,25.455166,-0.014481124,-0.06320013,-16.736265,2,-1,-1
9.880345,25.451654,-0.002568993,-0.010155846,-17.096842,2,-1,-1
11.539048,31.095287,-0.015129775,-0.058056585,-7.4075956,2,-1,-1
11.583098,31.463837,0.015732367,0.060765192,-6.52925,2,-1,-1
11.725354,32.66869,-0.0046040346,-0.018157039,-3.0983186,2,-1,-1
12.647726,33.491997,-0.0075287796,-0.027333194,-7.453397,2,-1,-1
11.164786,33.95967,0.004628422,0.020413686,-8.154348,2,-1,-1
7.573827,25.268627,0.0027606734,0.017221006,-16.49265,2,-1,-1
6.8140235,25.45516,0.00023881547,0.0018630776,-15.765543,2,-1,-1
8.37024,31.823544,0.00027977722,0.0018395619,0.4359253,2,-1,-1
9.28298,32.451366,0.004167848,0.023418918,-3.215004,2,-1,-1
10.218887,35.70974,-0.0042424607,-0.022543635,-8.774432,2,-1,-1
4.9738016,25.218462,-0.010984918,-0.20402253,-16.324795,2,-1,-1
7.2081175,31.252802,-0.015935805,-0.13656154,-4.103821,2,-1,-1
7.802503,31.76593,0.0047498755,0.035448123,-8.092218,2,-1,-1
7.414228,32.05758,0.00019925073,0.0016564048,-8.658208,2,-1,-1
6.763389,32.668392,0.0059375376,0.060891192,-4.010148,2,-1,-1
7.7562795,32.96747,0.004133443,0.032409385,-3.3515792,2,-1,-1
6.4025984,33.518063,-0.0031800235,-0.037893184,-5.9458895,2,-1,-1
7.340526,33.689327,0.008463936,0.07552778,-9.072919,2,-1,-1
3.629434,25.2238,3.4900662e-05,-0.025318649,-14.596211,2,-1,-1
3.89975,31.043493,-0.00045964334,-0.058575407,-13.016091,2,-1,-1
5.3672705,31.906042,0.0011365692,0.020695787,-5.268321,2,-1,-1
4.2232795,31.97377,0.0005050009,0.028032338,-10.588209,2,-1,-1
4.7742777,32.076977,-0.0016719584,-0.04694759,-4.7777543,2,-1,-1
5.430379,32.17778,0.00062766724,0.0111175915,-4.5855393,2,-1,-1
4.444996,32.333073,-0.00018766928,-0.007550034,-7.059096,2,-1,-1
3.8401256,33.170296,9.8440876e-05,0.017949924,-2.8631027,2,-1,-1
3.9718435,37.329033,0.00061786134,0.07293293,-11.029442,2,-1,-1
2.2462487,25.24547,-0.0005047946,0.008684012,-14.038435,2,-1,-1
1.7050202,25.485096,0.005784287,-0.072709315,-13.562108,2,-1,-1
2.2919724,30.794582,0.0006419608,-0.014010274,-12.939738,2,-1,-1
2.6965516,33.150745,0.0011524946,-0.03849133,-2.44057,2,-1,-1
2.2792385,38.266617,-0.002948567,0.07967955,-10.714695,2,-1,-1
1.85455,38.7128,-0.0022694708,0.04748611,-13.4721365,2,-1,-1
0.14410238,25.248228,0.0067186262,-0.04653958,-15.091482,2,-1,-1
-0.31020257,25.40776,-0.0047108573,0.029089816,-13.173784,2,-1,-1
-0.8492455,30.05339,-0.0043971525,0.028436085,-14.198435,2,-1,-1
0.46116355,31.071585,-0.00039862934,0.003759729,-12.489448,2,-1,-1
0.8341647,32.64867,-0.01586392,0.17819577,-3.2945259,2,-1,-1
1.0880637,32.675465,0.0077309734,-0.0954835,-4.0152445,2,-1,-1
-1.3033867,37.870163,0.013866105,-0.103295706,-7.954595,2,-1,-1
-0.16011854,38.916283,0.006443144,-0.064114735,-8.633736,2,-1,-1
-2.51756,25.196926,-0.011106111,0.04370869,-12.304863,2,-1,-1
-1.2242479,30.458576,-0.0033091758,0.020032512,-14.9527645,2,-1,-1
-2.266542,30.69185,-0.009056712,0.04554495,-11.9964695,2,-1,-1
-1.9743724,33.051735,0.025990797,-0.14835827,-6.6634126,2,-1,-1
-3.4678779,33.690792,0.016259031,-0.074827455,-6.710747,2,-1,-1
-2.6506104,34.97552,0.005580967,-0.030145194,-2.3904977,2,-1,-1
-2.8019462,25.064314,0.001093202,-0.0040906747,-12.936258,2,-1,-1
-3.8640947,25.09948,0.005534601,-0.017813496,-9.739264,2,-1,-1
-4.2504373,25.07367,0.013259924,-0.040551152,-14.456808,2,-1,-1
-5.2206583,31.874247,-0.01962623,0.06848952,-2.297519,2,-1,-1
-5.003932,32.186886,0.020285344,-0.07329155,-1.5983412,2,-1,-1
-4.3631077,32.53805,-0.015166056,0.059833966,-1.7108948,2,-1,-1
-5.396264,32.61597,0.0023261218,-0.008150552,-1.8899415,2,-1,-1
-4.5945024,33.893806,0.008182313,-0.03272013,-5.4214926,2,-1,-1
-4.551977,25.478468,0.007622219,-0.022830037,-17.151587,2,-1,-1
-6.1961145,25.11608,-0.04162894,0.10236351,-11.944464,2,-1,-1
-6.6290436,31.051125,-0.006959377,0.020406144,-4.2873707,2,-1,-1
-6.0368595,31.937881,-0.015096774,0.048349097,-0.5145552,2,-1,-1
-7.563427,31.97681,0.0048371083,-0.013401635,1.5233362,2,-1,-1
-6.760807,32.260166,-0.010899018,0.032818068,0.27266097,2,-1,-1
-7.7137012,24.906588,0.0478695,-0.10112559,-11.384475,2,-1,-1
-8.503923,24.769814,-0.024507733,0.04813515,-13.762771,2,-1,-1
-11.779858,30.550564,0.0022229129,-0.0042719184,4.3777094,2,-1,-1
-10.730409,31.296434,0.018128697,-0.038318735,-0.8775816,2,-1,-1
-11.7477045,31.60903,-0.01389893,0.027720852,-0.5448675,2,-1,-1
-11.066267,24.70363,-0.02393339,0.03872207,-3.916051,2,-1,-1
-14.273417,31.451424,-0.04911878,0.08373883,-1.1497889,2,-1,-1
-15.7936125,33.313267,0.019221365,-0.032048035,-3.9471607,2,-1,-1
-16.125938,37.431587,-0.0014966032,0.0027648623,-8.438091,2,-1,-1
-12.5456295,24.699993,-0.0019415033,0.0028540462,-5.9393167,2,-1,-1
-13.107684,24.575176,0.046977423,-0.066393666,-6.6010876,2,-1,-1
-15.334775,30.98521,0.004665183,-0.0073944954,6.531046,2,-1,-1
-16.161818,31.018152,0.009916498,-0.015078793,4.810547,2,-1,-1
-17.94226,33.04206,-0.0037275313,0.005550091,-4.9127884,2,-1,-1
-18.599531,29.841145,-0.051162105,0.06657244,5.8110275,2,-1,-1
-19.42002,29.819836,0.006489271,-0.00813775,6.704509,2,-1,-1
-19.888987,30.89822,-0.016820872,0.021444065,-2.458273,2,-1,-1
-22.10022,31.550938,-0.017223483,0.020509116,2.589223,2,-1,-1
-25.921515,31.482944,0.019189632,-0.019854762,4.261629,2,-1,-1

